B-LSTM-MIONet: Bayesian LSTM-based Neural Operators for Learning the Response of Complex Dynamical Systems to Length-Variant Multiple Input Functions

Deep Operator Network (DeepONet) is a neural network framework for learning nonlinear operators such as those from ordinary differential equations (ODEs) describing complex systems. Multiple-input deep neural operators (MIONet) extended DeepONet to allow multiple input functions in different Banach spaces. MIONet offers flexibility in training dataset grid spacing, without constraints on output location. However, it requires offline inputs and cannot handle varying sequence lengths in testing datasets, limiting its real-time application in dynamic complex systems. This work redesigns MIONet, integrating Long Short Term Memory (LSTM) to learn neural operators from time-dependent data. This approach overcomes data discretization constraints and harnesses LSTM's capability with variable-length, real-time data. Factors affecting learning performance, like algorithm extrapolation ability are presented. The framework is enhanced with uncertainty quantification through a novel Bayesian method, sampling from MIONet parameter distributions. Consequently, we develop the B-LSTM-MIONet, incorporating LSTM's temporal strengths with Bayesian robustness, resulting in a more precise and reliable model for noisy datasets.

==> data/Ausgrid_infer_cust_51_pred.txt <==
0.4 0.034
0.5 0.032
0.6 0.029
0.7 0.026
0.8 0.027
0.9 0.028
1.0 0.032
1.1 0.039
1.2 0.049
1.3 0.061
1.4 0.073
1.5 0.081
1.6 0.082
1.7 0.084
1.8 0.085
1.9 0.087
2.0 0.093
2.1 0.104
2.2 0.116
2.3 0.13
2.4 0.145
2.5 0.154
2.6 0.159
2.7 0.164
2.8 0.169
2.9 0.166
3.0 0.163
3.1 0.158
3.2 0.15
3.3 0.141
3.4 0.136
3.5 0.147
3.6 0.164
3.7 0.181
3.8 0.209
3.9 0.234
4.0 0.264
4.1 0.292
4.2 0.317
4.3 0.345
4.4 0.365
4.5 0.38
4.6 0.392
4.7 0.401
4.8 0.403
4.9 0.407
5.0 0.417
5.1 0.427
5.2 0.436
5.3 0.447
5.4 0.456
5.5 0.456
5.6 0.448
5.7 0.437
5.8 0.418
5.9 0.402
6.0 0.403
6.1 0.408
6.2 0.415
6.3 0.427
6.4 0.44
6.5 0.443
6.6 0.447
6.7 0.447
6.8 0.443
6.9 0.43
7.0 0.413
7.1 0.391
7.2 0.364
7.3 0.333
7.4 0.307
7.5 0.289
7.6 0.273
7.7 0.262
7.8 0.257
7.9 0.249
8.0 0.231
8.1 0.209
8.2 0.192
8.3 0.171
8.4 0.145
8.5 0.122
8.6 0.103
8.7 0.086
8.8 0.074
8.9 0.063
9.0 0.051
9.1 0.043
9.2 0.039
9.3 0.036
9.4 0.035
9.5 0.034
9.6 0.032
9.7 0.031
9.8 0.03
9.9 0.03
10.0 0.027
10.1 0.023
10.25 0.015


==> data/Ausgrid_infer_cust_51_true.txt <==
0.4 0.027
0.5 0.026
0.6 0.025
0.7 0.025
0.8 0.025
0.9 0.028
1.0 0.033
1.1 0.041
1.2 0.05
1.3 0.06
1.4 0.069
1.5 0.076
1.6 0.08
1.7 0.083
1.8 0.086
1.9 0.089
2.0 0.095
2.1 0.104
2.2 0.116
2.3 0.129
2.4 0.141
2.5 0.151
2.6 0.158
2.7 0.162
2.8 0.163
2.9 0.162
3.0 0.158
3.1 0.152
3.2 0.147
3.3 0.143
3.4 0.144
3.5 0.151
3.6 0.166
3.7 0.187
3.8 0.213
3.9 0.241
4.0 0.27
4.1 0.298
4.2 0.324
4.3 0.347
4.4 0.367
4.5 0.383
4.6 0.394
4.7 0.402
4.8 0.408
4.9 0.413
5.0 0.42
5.1 0.429
5.2 0.438
5.3 0.446
5.4 0.451
5.5 0.451
5.6 0.445
5.7 0.434
5.8 0.423
5.9 0.413
6.0 0.408
6.1 0.41
6.2 0.417
6.3 0.427
6.4 0.437
6.5 0.445
6.6 0.448
6.7 0.446
6.8 0.438
6.9 0.426
7.0 0.408
7.1 0.386
7.2 0.36
7.3 0.334
7.4 0.31
7.5 0.289
7.6 0.273
7.7 0.261
7.8 0.251
7.9 0.24
8.0 0.226
8.1 0.208
8.2 0.187
8.3 0.164
8.4 0.142
8.5 0.12
8.6 0.101
8.7 0.085
8.8 0.071
8.9 0.06
9.0 0.051
9.1 0.044
9.2 0.04
9.3 0.036
9.4 0.034
9.5 0.033
9.6 0.032
9.7 0.031
9.8 0.03
9.9 0.029
10.0 0.026
10.1 0.022
10.25 0.013


==> data/Ausgrid_infer_cust_60_pred.txt <==
0.4 0.022
0.5 0.024
0.6 0.028
0.7 0.032
0.8 0.042
0.9 0.055
1.0 0.069
1.1 0.083
1.2 0.099
1.3 0.116
1.4 0.134
1.5 0.152
1.6 0.167
1.7 0.182
1.8 0.196
1.9 0.205
2.0 0.214
2.1 0.216
2.2 0.215
2.3 0.208
2.4 0.205
2.5 0.212
2.6 0.223
2.7 0.233
2.8 0.246
2.9 0.259
3.0 0.266
3.1 0.269
3.2 0.274
3.3 0.275
3.4 0.275
3.5 0.28
3.6 0.289
3.7 0.298
3.8 0.311
3.9 0.323
4.0 0.328
4.1 0.331
4.2 0.333
4.3 0.331
4.4 0.328
4.5 0.327
4.6 0.326
4.7 0.322
4.8 0.32
4.9 0.317
5.0 0.311
5.1 0.304
5.2 0.296
5.3 0.286
5.4 0.276
5.5 0.27
5.6 0.265
5.7 0.261
5.8 0.258
5.9 0.254
6.0 0.248
6.1 0.24
6.2 0.232
6.3 0.223
6.4 0.213
6.5 0.203
6.6 0.193
6.7 0.182
6.8 0.171
6.9 0.159
7.0 0.147
7.1 0.137
7.2 0.126
7.3 0.115
7.4 0.104
7.5 0.092
7.6 0.081
7.7 0.07
7.8 0.06
7.9 0.051
8.0 0.047
8.1 0.049
8.2 0.054
8.3 0.064
8.4 0.071
8.5 0.069
8.6 0.063
8.7 0.057
8.8 0.045
8.9 0.033
9.0 0.026
9.1 0.022
9.2 0.021
9.3 0.024
9.4 0.027
9.5 0.027
9.6 0.026
9.7 0.028
9.8 0.03
9.9 0.029
10.0 0.022
10.1 0.014
10.25 -0.012


==> data/Ausgrid_infer_cust_60_true.txt <==
0.4 0.016
0.5 0.02
0.6 0.026
0.7 0.035
0.8 0.045
0.9 0.057
1.0 0.07
1.1 0.085
1.2 0.101
1.3 0.118
1.4 0.135
1.5 0.151
1.6 0.167
1.7 0.181
1.8 0.193
1.9 0.202
2.0 0.208
2.1 0.21
2.2 0.21
2.3 0.21
2.4 0.21
2.5 0.214
2.6 0.222
2.7 0.232
2.8 0.244
2.9 0.255
3.0 0.264
3.1 0.27
3.2 0.273
3.3 0.276
3.4 0.278
3.5 0.283
3.6 0.29
3.7 0.3
3.8 0.31
3.9 0.319
4.0 0.326
4.1 0.33
4.2 0.331
4.3 0.331
4.4 0.329
4.5 0.326
4.6 0.323
4.7 0.321
4.8 0.318
4.9 0.313
5.0 0.308
5.1 0.301
5.2 0.293
5.3 0.285
5.4 0.277
5.5 0.27
5.6 0.264
5.7 0.26
5.8 0.255
5.9 0.25
6.0 0.245
6.1 0.238
6.2 0.23
6.3 0.221
6.4 0.211
6.5 0.201
6.6 0.19
6.7 0.179
6.8 0.168
6.9 0.156
7.0 0.145
7.1 0.134
7.2 0.122
7.3 0.111
7.4 0.1
7.5 0.089
7.6 0.078
7.7 0.068
7.8 0.059
7.9 0.053
8.0 0.051
8.1 0.052
8.2 0.056
8.3 0.061
8.4 0.064
8.5 0.064
8.6 0.06
8.7 0.052
8.8 0.042
8.9 0.033
9.0 0.026
9.1 0.022
9.2 0.021
9.3 0.021
9.4 0.023
9.5 0.026
9.6 0.028
9.7 0.03
9.8 0.029
9.9 0.026
10.0 0.02
10.1 0.01
10.25 -0.015


==> data/Ausgrid_infer_cust_70_pred.txt <==
0.4 0.03
0.5 0.03
0.6 0.03
0.7 0.028
0.8 0.031
0.9 0.033
1.0 0.038
1.1 0.045
1.2 0.053
1.3 0.063
1.4 0.072
1.5 0.079
1.6 0.084
1.7 0.089
1.8 0.093
1.9 0.097
2.0 0.102
2.1 0.108
2.2 0.114
2.3 0.12
2.4 0.128
2.5 0.142
2.6 0.158
2.7 0.177
2.8 0.2
2.9 0.218
3.0 0.228
3.1 0.234
3.2 0.237
3.3 0.237
3.4 0.233
3.5 0.233
3.6 0.235
3.7 0.235
3.8 0.237
3.9 0.243
4.0 0.254
4.1 0.268
4.2 0.284
4.3 0.304
4.4 0.32
4.5 0.326
4.6 0.328
4.7 0.328
4.8 0.322
4.9 0.311
5.0 0.307
5.1 0.305
5.2 0.301
5.3 0.299
5.4 0.299
5.5 0.296
5.6 0.293
5.7 0.291
5.8 0.287
5.9 0.282
6.0 0.277
6.1 0.271
6.2 0.265
6.3 0.259
6.4 0.252
6.5 0.246
6.6 0.239
6.7 0.233
6.8 0.227
6.9 0.221
7.0 0.215
7.1 0.208
7.2 0.202
7.3 0.196
7.4 0.188
7.5 0.179
7.6 0.168
7.7 0.155
7.8 0.141
7.9 0.129
8.0 0.116
8.1 0.104
8.2 0.093
8.3 0.083
8.4 0.074
8.5 0.065
8.6 0.057
8.7 0.051
8.8 0.045
8.9 0.039
9.0 0.034
9.1 0.03
9.2 0.027
9.3 0.024
9.4 0.022
9.5 0.021
9.6 0.02
9.7 0.02
9.8 0.02
9.9 0.021
10.0 0.022
10.1 0.021
10.25 0.022


==> data/Ausgrid_infer_cust_70_true.txt <==
0.4 0.025
0.5 0.026
0.6 0.027
0.7 0.028
0.8 0.031
0.9 0.034
1.0 0.039
1.1 0.045
1.2 0.053
1.3 0.061
1.4 0.069
1.5 0.076
1.6 0.082
1.7 0.087
1.8 0.092
1.9 0.096
2.0 0.101
2.1 0.106
2.2 0.113
2.3 0.121
2.4 0.132
2.5 0.145
2.6 0.162
2.7 0.18
2.8 0.198
2.9 0.214
3.0 0.226
3.1 0.233
3.2 0.236
3.3 0.236
3.4 0.234
3.5 0.233
3.6 0.233
3.7 0.235
3.8 0.24
3.9 0.247
4.0 0.258
4.1 0.272
4.2 0.288
4.3 0.304
4.4 0.317
4.5 0.326
4.6 0.329
4.7 0.326
4.8 0.321
4.9 0.314
5.0 0.308
5.1 0.303
5.2 0.3
5.3 0.298
5.4 0.297
5.5 0.295
5.6 0.293
5.7 0.289
5.8 0.286
5.9 0.281
6.0 0.276
6.1 0.27
6.2 0.264
6.3 0.258
6.4 0.251
6.5 0.245
6.6 0.239
6.7 0.232
6.8 0.226
6.9 0.22
7.0 0.214
7.1 0.208
7.2 0.201
7.3 0.194
7.4 0.186
7.5 0.176
7.6 0.165
7.7 0.153
7.8 0.14
7.9 0.127
8.0 0.114
8.1 0.102
8.2 0.091
8.3 0.082
8.4 0.072
8.5 0.064
8.6 0.056
8.7 0.049
8.8 0.043
8.9 0.038
9.0 0.033
9.1 0.029
9.2 0.026
9.3 0.023
9.4 0.021
9.5 0.02
9.6 0.019
9.7 0.019
9.8 0.019
9.9 0.019
10.0 0.02
10.1 0.021
10.25 0.023


==> data/Ausgrid_infer_cust_80_pred.txt <==
0.4 0.022
0.5 0.024
0.6 0.028
0.7 0.031
0.8 0.043
0.9 0.058
1.0 0.074
1.1 0.092
1.2 0.111
1.3 0.133
1.4 0.156
1.5 0.177
1.6 0.195
1.7 0.212
1.8 0.227
1.9 0.239
2.0 0.249
2.1 0.256
2.2 0.258
2.3 0.255
2.4 0.256
2.5 0.268
2.6 0.281
2.7 0.293
2.8 0.308
2.9 0.323
3.0 0.333
3.1 0.341
3.2 0.35
3.3 0.353
3.4 0.353
3.5 0.358
3.6 0.362
3.7 0.367
3.8 0.373
3.9 0.377
4.0 0.378
4.1 0.378
4.2 0.377
4.3 0.374
4.4 0.371
4.5 0.37
4.6 0.37
4.7 0.371
4.8 0.372
4.9 0.374
5.0 0.372
5.1 0.369
5.2 0.366
5.3 0.361
5.4 0.356
5.5 0.352
5.6 0.348
5.7 0.344
5.8 0.34
5.9 0.337
6.0 0.334
6.1 0.33
6.2 0.328
6.3 0.325
6.4 0.321
6.5 0.316
6.6 0.309
6.7 0.302
6.8 0.293
6.9 0.285
7.0 0.277
7.1 0.268
7.2 0.259
7.3 0.25
7.4 0.24
7.5 0.228
7.6 0.215
7.7 0.201
7.8 0.186
7.9 0.17
8.0 0.155
8.1 0.137
8.2 0.122
8.3 0.104
8.4 0.089
8.5 0.076
8.6 0.066
8.7 0.057
8.8 0.051
8.9 0.047
9.0 0.041
9.1 0.035
9.2 0.031
9.3 0.027
9.4 0.024
9.5 0.021
9.6 0.019
9.7 0.018
9.8 0.019
9.9 0.02
10.0 0.021
10.1 0.023
10.25 0.026


==> data/Ausgrid_infer_cust_80_true.txt <==
0.4 0.016
0.5 0.02
0.6 0.027
0.7 0.035
0.8 0.046
0.9 0.06
1.0 0.076
1.1 0.094
1.2 0.114
1.3 0.135
1.4 0.156
1.5 0.176
1.6 0.194
1.7 0.211
1.8 0.225
1.9 0.236
2.0 0.245
2.1 0.251
2.2 0.255
2.3 0.258
2.4 0.263
2.5 0.27
2.6 0.281
2.7 0.294
2.8 0.308
2.9 0.321
3.0 0.333
3.1 0.341
3.2 0.347
3.3 0.351
3.4 0.355
3.5 0.358
3.6 0.362
3.7 0.366
3.8 0.371
3.9 0.374
4.0 0.376
4.1 0.376
4.2 0.375
4.3 0.373
4.4 0.371
4.5 0.37
4.6 0.37
4.7 0.37
4.8 0.371
4.9 0.371
5.0 0.37
5.1 0.368
5.2 0.364
5.3 0.36
5.4 0.356
5.5 0.351
5.6 0.347
5.7 0.343
5.8 0.339
5.9 0.336
6.0 0.333
6.1 0.33
6.2 0.327
6.3 0.323
6.4 0.319
6.5 0.314
6.6 0.308
6.7 0.301
6.8 0.293
6.9 0.285
7.0 0.276
7.1 0.267
7.2 0.258
7.3 0.248
7.4 0.238
7.5 0.226
7.6 0.213
7.7 0.199
7.8 0.183
7.9 0.167
8.0 0.151
8.1 0.134
8.2 0.118
8.3 0.103
8.4 0.088
8.5 0.076
8.6 0.066
8.7 0.057
8.8 0.05
8.9 0.044
9.0 0.039
9.1 0.034
9.2 0.03
9.3 0.026
9.4 0.023
9.5 0.02
9.6 0.018
9.7 0.017
9.8 0.017
9.9 0.018
10.0 0.02
10.1 0.023
10.25 0.031


==> data/infer-in-dist-hn.txt <==
0.02	0.49
0.04	0.96
0.06	1.44
0.08	1.93
0.1	2.42
0.2	4.84
0.5	11.5

==> data/infer-off-dist-hn.txt <==
0.02	3.17
0.04	3.63
0.06	4.09
0.08	4.56
0.1	5.03
0.2	7.35
0.5	13.83

==> data/infer_T.txt <==
10	0.47
11	0.49
12	0.58
13	0.78
14	1.07
15	1.44
18	2.99
20	4.29


==> data/lorenz_infer_x_single_2_pred.txt <==
0.02 8.489
0.03 7.057
0.04 5.85
0.05 4.92
0.06 4.214
0.07 3.658
0.08 3.258
0.09 2.953
0.1 2.734
0.11 2.588
0.12 2.489
0.13 2.435
0.14 2.423
0.15 2.448
0.16 2.505
0.17 2.592
0.18 2.705
0.19 2.845
0.2 3.013
0.21 3.208
0.22 3.439
0.23 3.692
0.24 3.962
0.25 4.271
0.26 4.599
0.27 4.982
0.28 5.385
0.29 5.814
0.3 6.264
0.31 6.82
0.32 7.386
0.33 7.951
0.34 8.628
0.35 9.323
0.36 10.025
0.37 10.744
0.38 11.502
0.39 12.253
0.4 12.986
0.41 13.683
0.42 14.334
0.43 14.89
0.44 15.339
0.45 15.66
0.46 15.838
0.47 15.862
0.48 15.728
0.49 15.433
0.5 14.979
0.51 14.379
0.52 13.646
0.53 12.828
0.54 11.968
0.55 11.048
0.56 10.084
0.57 9.095
0.58 8.156
0.59 7.243
0.6 6.375
0.61 5.58
0.62 4.814
0.63 4.123
0.64 3.459
0.65 2.874
0.66 2.331
0.67 1.847
0.68 1.407
0.69 1.033
0.7 0.708
0.71 0.421
0.72 0.133
0.73 -0.119
0.74 -0.354
0.75 -0.547
0.76 -0.711
0.77 -0.872
0.78 -1.024
0.79 -1.166
0.8 -1.306
0.81 -1.431
0.82 -1.571
0.83 -1.693
0.84 -1.841
0.85 -1.974
0.86 -2.125
0.87 -2.276
0.88 -2.432
0.89 -2.597
0.9 -2.767
0.91 -2.95
0.92 -3.155
0.93 -3.367
0.94 -3.594
0.95 -3.843
0.96 -4.109
0.97 -4.404
0.98 -4.71
0.99 -5.038
1.0 -5.402
1.01 -5.799
1.02 -6.225
1.03 -6.662
1.04 -7.16
1.05 -7.691
1.06 -8.24
1.07 -8.816
1.08 -9.376
1.09 -9.958
1.1 -10.589
1.11 -11.215
1.12 -11.836
1.13 -12.436
1.14 -12.983
1.15 -13.487
1.16 -13.911
1.17 -14.255
1.18 -14.518
1.19 -14.674
1.2 -14.713
1.21 -14.625
1.22 -14.408
1.23 -14.071
1.24 -13.62
1.25 -13.072
1.26 -12.442
1.27 -11.741
1.28 -10.981
1.29 -10.214
1.3 -9.424
1.31 -8.628
1.32 -7.894
1.33 -7.14
1.34 -6.422
1.35 -5.752
1.36 -5.152
1.37 -4.569
1.38 -4.056
1.39 -3.588
1.4 -3.133
1.41 -2.741
1.42 -2.405
1.43 -2.089
1.44 -1.812
1.45 -1.578
1.46 -1.365
1.47 -1.181
1.48 -1.042
1.49 -0.913
1.5 -0.793
1.51 -0.677
1.52 -0.583
1.53 -0.504
1.54 -0.43
1.55 -0.375
1.56 -0.339
1.57 -0.312
1.58 -0.293
1.59 -0.281
1.6 -0.273
1.61 -0.269
1.62 -0.268
1.63 -0.269
1.64 -0.273
1.65 -0.279
1.66 -0.288
1.67 -0.299
1.68 -0.313
1.69 -0.329
1.7 -0.348
1.71 -0.369
1.72 -0.392
1.73 -0.418
1.74 -0.446
1.75 -0.478
1.76 -0.509
1.77 -0.55
1.78 -0.6
1.79 -0.653
1.8 -0.706
1.81 -0.766
1.82 -0.834
1.83 -0.914
1.84 -1.002
1.85 -1.095
1.86 -1.204
1.87 -1.314
1.88 -1.437
1.89 -1.582
1.9 -1.727
1.91 -1.912
1.92 -2.109
1.93 -2.323
1.94 -2.562
1.95 -2.817
1.96 -3.11
1.97 -3.427
1.98 -3.777
1.99 -4.164
2.0 -4.595
2.01 -5.057
2.02 -5.575
2.03 -6.146
2.04 -6.761
2.05 -7.463
2.06 -8.205
2.07 -9.0
2.08 -9.826
2.09 -10.661
2.1 -11.572
2.11 -12.476
2.12 -13.389
2.13 -14.294
2.14 -15.177
2.15 -15.951
2.16 -16.584
2.17 -17.07
2.18 -17.387
2.19 -17.503
2.2 -17.411
2.21 -17.105
2.22 -16.569
2.23 -15.814
2.24 -14.865
2.25 -13.774
2.26 -12.58
2.27 -11.374
2.28 -10.167
2.29 -8.918
2.3 -7.738
2.31 -6.595
2.32 -5.517
2.33 -4.508
2.34 -3.563
2.35 -2.705
2.36 -1.933
2.37 -1.227
2.38 -0.556
2.39 0.035
2.4 0.518
2.41 0.988
2.42 1.381
2.43 1.707
2.44 2.028
2.45 2.331
2.46 2.615
2.47 2.877
2.48 3.122
2.49 3.36
2.5 3.594
2.51 3.825
2.52 4.039
2.53 4.263
2.54 4.485
2.55 4.705
2.56 4.944
2.57 5.184
2.58 5.428
2.59 5.679
2.6 5.934
2.61 6.192
2.62 6.49
2.63 6.809
2.64 7.127
2.65 7.444
2.66 7.758
2.67 8.099
2.68 8.48
2.69 8.857
2.7 9.239
2.71 9.62
2.72 9.981
2.73 10.342
2.74 10.707
2.75 11.056
2.76 11.371
2.77 11.647
2.78 11.877
2.79 12.068
2.8 12.211
2.81 12.298
2.82 12.327
2.83 12.295
2.84 12.199
2.85 12.042
2.86 11.824
2.87 11.548
2.88 11.231
2.89 10.88
2.9 10.49
2.91 10.067
2.92 9.629
2.93 9.191
2.94 8.756
2.95 8.319
2.96 7.878
2.97 7.44
2.98 7.021
2.99 6.674
3.0 6.332
3.01 5.997
3.02 5.672
3.03 5.41
3.04 5.174
3.05 4.954
3.06 4.754
3.07 4.581
3.08 4.428
3.09 4.302
3.1 4.217
3.11 4.154
3.12 4.11
3.13 4.088
3.14 4.088
3.15 4.109
3.16 4.151
3.17 4.212
3.18 4.292
3.19 4.391
3.2 4.508
3.21 4.652
3.22 4.821
3.23 5.004
3.24 5.203
3.25 5.418
3.26 5.645
3.27 5.883
3.28 6.133
3.29 6.442
3.3 6.77
3.31 7.105
3.32 7.445
3.33 7.789
3.34 8.184
3.35 8.6
3.36 9.017
3.37 9.438
3.38 9.854
3.39 10.264
3.4 10.68
3.41 11.089
3.42 11.466
3.43 11.8
3.44 12.092
3.45 12.339
3.46 12.535
3.47 12.675
3.48 12.748
3.49 12.751
3.5 12.681
3.51 12.54
3.52 12.327
3.53 12.048
3.54 11.708
3.55 11.322
3.56 10.9
3.57 10.44
3.58 9.947
3.59 9.446
3.6 8.95
3.61 8.462
3.62 7.97
3.63 7.479
3.64 6.999
3.65 6.599
3.66 6.207
3.67 5.819
3.68 5.461
3.69 5.166
3.7 4.885
3.71 4.625
3.72 4.386
3.73 4.175
3.74 4.013
3.75 3.876
3.76 3.759
3.77 3.666
3.78 3.597
3.79 3.553
3.8 3.532
3.81 3.531
3.82 3.551
3.83 3.59
3.84 3.649
3.85 3.729
3.86 3.828
3.87 3.946
3.88 4.082
3.89 4.236
3.9 4.407
3.91 4.593
3.92 4.809
3.93 5.044
3.94 5.294
3.95 5.559
3.96 5.838
3.97 6.128
3.98 6.476
3.99 6.85
4.0 7.23
4.01 7.613
4.02 8.012
4.03 8.476
4.04 8.939
4.05 9.41
4.06 9.886
4.07 10.35
4.08 10.82
4.09 11.291
4.1 11.73
4.11 12.121
4.12 12.472
4.13 12.767
4.14 13.009
4.15 13.179
4.16 13.273
4.17 13.286
4.18 13.215
4.19 13.059
4.2 12.821
4.21 12.504
4.22 12.113
4.23 11.673
4.24 11.177
4.25 10.651
4.26 10.084
4.27 9.5
4.28 8.928
4.29 8.371
4.3 7.813
4.31 7.252
4.32 6.741
4.33 6.278
4.34 5.819
4.35 5.384
4.36 5.024
4.37 4.674
4.38 4.346
4.39 4.044
4.4 3.797
4.41 3.577
4.42 3.387
4.43 3.223
4.44 3.074
4.45 2.961
4.46 2.88
4.47 2.823
4.48 2.788
4.49 2.774
4.5 2.781
4.51 2.804
4.52 2.841
4.53 2.897
4.54 2.969
4.55 3.059
4.56 3.166
4.57 3.285
4.58 3.427
4.59 3.591
4.6 3.763
4.61 3.953
4.62 4.161
4.63 4.389
4.64 4.634
4.65 4.916
4.66 5.214
4.67 5.529
4.68 5.862
4.69 6.208
4.7 6.627
4.71 7.062
4.72 7.5
4.73 7.934
4.74 8.454
4.75 8.987
4.76 9.52
4.77 10.059
4.78 10.603
4.79 11.15
4.8 11.697
4.81 12.205
4.82 12.687
4.83 13.094
4.84 13.446
4.85 13.723
4.86 13.913
4.87 14.015
4.88 14.013
4.89 13.902
4.9 13.686
4.91 13.38
4.92 12.981
4.93 12.496
4.94 11.952
4.95 11.355
4.96 10.709
4.97 10.028
4.98 9.331
4.99 8.658
5.0 8.004
5.01 7.347
5.02 6.72
5.03 6.164
5.04 5.602
5.05 5.106
5.06 4.655
5.07 4.218
5.08 3.818
5.09 3.468
5.1 3.162
5.11 2.87
5.12 2.632
5.13 2.427
5.14 2.256
5.15 2.112
5.16 1.994
5.17 1.896
5.18 1.813
5.19 1.747
5.2 1.697
5.21 1.674
5.22 1.662
5.23 1.662
5.24 1.675
5.25 1.7
5.26 1.736
5.27 1.78
5.28 1.839
5.29 1.915
5.3 2.002
5.31 2.101
5.32 2.211
5.33 2.335
5.34 2.474
5.35 2.624
5.36 2.788
5.37 2.966
5.38 3.164
5.39 3.379
5.4 3.633
5.41 3.897
5.42 4.189
5.43 4.504
5.44 4.847
5.45 5.227
5.46 5.625
5.47 6.045
5.48 6.507
5.49 7.039
5.5 7.577
5.51 8.117
5.52 8.751
5.53 9.383
5.54 10.02
5.55 10.668
5.56 11.347
5.57 12.031
5.58 12.686
5.59 13.316
5.6 13.885
5.61 14.381
5.62 14.789
5.63 15.084
5.64 15.253
5.65 15.285
5.66 15.175
5.67 14.921
5.68 14.525
5.69 14.002
5.7 13.357
5.71 12.653
5.72 11.892
5.73 11.07
5.74 10.206
5.75 9.311
5.76 8.453
5.77 7.623
5.78 6.793
5.79 6.078
5.8 5.342
5.81 4.708
5.82 4.097
5.83 3.523
5.84 3.018
5.85 2.547
5.86 2.136
5.87 1.771
5.88 1.441
5.89 1.163
5.9 0.922
5.91 0.707
5.92 0.515
5.93 0.322
5.94 0.158
5.95 0.012
5.96 -0.121
5.97 -0.223
5.98 -0.32
5.99 -0.412
6.0 -0.497
6.01 -0.576
6.02 -0.667
6.03 -0.744
6.04 -0.819
6.05 -0.901
6.06 -0.984
6.07 -1.068
6.08 -1.154
6.09 -1.248
6.1 -1.339
6.11 -1.438
6.12 -1.554
6.13 -1.663
6.14 -1.801
6.15 -1.941
6.16 -2.1
6.17 -2.27
6.18 -2.452
6.19 -2.65
6.2 -2.859
6.21 -3.101
6.22 -3.358
6.23 -3.636
6.24 -3.944
6.25 -4.276
6.26 -4.643
6.27 -5.031
6.28 -5.462
6.29 -5.936
6.3 -6.444
6.31 -6.987
6.32 -7.605
6.33 -8.238
6.34 -8.922
6.35 -9.593
6.36 -10.278
6.37 -11.041
6.38 -11.788
6.39 -12.537
6.4 -13.267
6.41 -13.938
6.42 -14.559
6.43 -15.088
6.44 -15.507
6.45 -15.79
6.46 -15.934
6.47 -15.926
6.48 -15.749
6.49 -15.4
6.5 -14.893
6.51 -14.246
6.52 -13.474
6.53 -12.624
6.54 -11.699
6.55 -10.75
6.56 -9.773
6.57 -8.786
6.58 -7.857
6.59 -6.945
6.6 -6.067
6.61 -5.255
6.62 -4.498
6.63 -3.791
6.64 -3.155
6.65 -2.578
6.66 -2.047
6.67 -1.59
6.67 -1.59
6.68 -1.141
6.69 -0.759
6.7 -0.426
6.71 -0.142
6.72 0.114
6.73 0.365
6.74 0.586
6.75 0.768
6.76 0.935
6.77 1.082
6.78 1.231
6.79 1.377
6.8 1.519
6.81 1.678
6.82 1.82
6.83 1.961
6.84 2.114
6.85 2.265
6.86 2.42
6.87 2.578
6.88 2.743
6.89 2.916
6.9 3.1
6.91 3.294
6.92 3.511
6.93 3.754
6.94 4.001
6.95 4.275
6.96 4.567
6.97 4.883
6.98 5.23
6.99 5.592
7.0 5.973
7.01 6.369
7.02 6.851
7.03 7.337
7.04 7.824
7.05 8.351
7.06 8.923
7.07 9.495
7.08 10.07
7.09 10.657
7.1 11.262
7.11 11.864
7.12 12.434
7.13 12.982
7.14 13.456
7.15 13.86
7.16 14.193
7.17 14.434
7.18 14.564
7.19 14.576
7.2 14.463
7.21 14.226
7.22 13.874
7.23 13.414
7.24 12.874
7.25 12.261
7.26 11.597
7.27 10.868
7.28 10.114
7.29 9.331
7.3 8.578
7.31 7.848
7.32 7.118
7.33 6.453
7.34 5.822
7.35 5.202
7.36 4.684
7.37 4.169
7.38 3.691
7.39 3.272
7.4 2.887
7.41 2.546
7.42 2.257
7.43 1.999
7.44 1.774
7.45 1.576
7.46 1.424
7.47 1.27
7.48 1.15
7.49 1.043
7.5 0.95
7.51 0.872
7.52 0.8
7.53 0.762
7.54 0.724
7.55 0.697
7.56 0.677
7.57 0.666
7.58 0.664
7.59 0.668
7.6 0.679
7.61 0.697
7.62 0.72
7.63 0.748
7.64 0.781
7.65 0.817
7.66 0.858
7.67 0.905
7.68 0.949
7.69 1.018
7.7 1.084
7.71 1.162
7.72 1.245
7.73 1.339
7.74 1.435
7.75 1.551
7.76 1.687
7.77 1.821
7.78 1.969
7.79 2.141
7.8 2.324
7.81 2.523
7.82 2.741
7.83 2.976
7.84 3.237
7.85 3.526
7.86 3.855
7.87 4.203
7.88 4.588
7.89 5.021
7.9 5.489
7.91 5.986
7.92 6.529
7.93 7.177
7.94 7.836
7.95 8.545
7.96 9.308
7.97 10.058
7.98 10.822
7.99 11.631
8.0 12.464
8.01 13.286
8.02 14.085
8.03 14.858
8.04 15.514
8.05 16.04
8.06 16.423
8.07 16.645
8.08 16.692
8.09 16.556
8.1 16.234
8.11 15.729
8.12 15.048
8.13 14.213
8.14 13.242
8.15 12.239
8.16 11.183
8.17 10.074
8.18 8.943
8.19 7.877
8.2 6.834
8.21 5.897
8.22 4.964
8.23 4.155
8.24 3.362
8.25 2.665
8.26 2.023
8.27 1.421
8.28 0.889
8.29 0.451
8.3 0.047
8.31 -0.345
8.32 -0.701
8.33 -0.993
8.34 -1.252
8.35 -1.483
8.36 -1.707
8.37 -1.928
8.38 -2.139
8.39 -2.345
8.4 -2.547
8.41 -2.74
8.42 -2.927
8.43 -3.125
8.44 -3.319
8.45 -3.512
8.46 -3.713
8.47 -3.925
8.48 -4.141
8.49 -4.381
8.5 -4.619
8.51 -4.874
8.52 -5.139
8.53 -5.444
8.54 -5.762
8.55 -6.101
8.56 -6.447
8.57 -6.81
8.58 -7.233
8.59 -7.667
8.6 -8.114
8.61 -8.556
8.62 -9.012
8.63 -9.482
8.64 -9.961
8.65 -10.461
8.66 -10.953
8.67 -11.429
8.68 -11.87
8.69 -12.254
8.7 -12.605
8.71 -12.899
8.72 -13.124
8.73 -13.292
8.74 -13.373
8.75 -13.369
8.76 -13.282
8.77 -13.11
8.78 -12.86
8.79 -12.529
8.8 -12.124
8.81 -11.653
8.82 -11.126
8.83 -10.556
8.84 -9.98
8.85 -9.377
8.86 -8.781
8.87 -8.216
8.88 -7.641
8.89 -7.089
8.9 -6.566
8.91 -6.053
8.92 -5.602
8.93 -5.201
8.94 -4.816
8.95 -4.456
8.96 -4.137
8.97 -3.841
8.98 -3.584
8.99 -3.371
9.0 -3.171
9.01 -3.011
9.02 -2.885
9.03 -2.781
9.04 -2.704
9.05 -2.647
9.06 -2.614
9.07 -2.6
9.08 -2.6
9.09 -2.613
9.1 -2.642
9.11 -2.686
9.12 -2.745
9.13 -2.826
9.14 -2.924
9.15 -3.039
9.16 -3.169
9.17 -3.313
9.18 -3.478
9.19 -3.662
9.2 -3.868
9.21 -4.089
9.22 -4.343
9.23 -4.606
9.24 -4.892
9.25 -5.202
9.26 -5.552
9.27 -5.924
9.28 -6.314
9.29 -6.713
9.3 -7.186
9.31 -7.677
9.32 -8.185
9.33 -8.704
9.34 -9.224
9.35 -9.763
9.36 -10.333
9.37 -10.908
9.38 -11.476
9.39 -12.018
9.4 -12.51
9.41 -12.971
9.42 -13.37
9.43 -13.706
9.44 -13.956
9.45 -14.115
9.46 -14.179
9.47 -14.134
9.48 -13.978
9.49 -13.711
9.5 -13.35
9.51 -12.896
9.52 -12.363
9.53 -11.757
9.54 -11.091
9.55 -10.401
9.56 -9.697
9.57 -8.971
9.58 -8.295
9.59 -7.617
9.6 -6.939
9.61 -6.326
9.62 -5.72
9.63 -5.197
9.64 -4.7
9.65 -4.244
9.66 -3.833
9.67 -3.433
9.68 -3.091
9.69 -2.809
9.7 -2.528
9.71 -2.296
9.72 -2.101
9.73 -1.942
9.74 -1.804
9.75 -1.681
9.76 -1.569
9.77 -1.472
9.78 -1.412
9.79 -1.368
9.8 -1.339
9.81 -1.322
9.82 -1.314
9.83 -1.317
9.84 -1.331
9.85 -1.356
9.86 -1.394
9.87 -1.443
9.88 -1.508
9.89 -1.576
9.9 -1.651
9.91 -1.746
9.92 -1.859
9.93 -1.974
9.94 -2.109
9.95 -2.253
9.96 -2.408
9.97 -2.579
9.98 -2.761
9.99 -2.964
10.0 -3.194
10.01 -3.436
10.02 -3.703
10.03 -3.998
10.04 -4.319
10.05 -4.667
10.06 -5.037
10.07 -5.45
10.08 -5.903
10.09 -6.387
10.1 -6.898
10.11 -7.491
10.12 -8.097
10.13 -8.744
10.14 -9.39
10.15 -10.039
10.16 -10.761
10.17 -11.475
10.18 -12.191
10.19 -12.893
10.2 -13.532
10.21 -14.145
10.22 -14.66
10.23 -15.095
10.24 -15.411
10.25 -15.588
10.26 -15.628
10.27 -15.513
10.28 -15.237
10.29 -14.809
10.3 -14.248
10.31 -13.562
10.32 -12.789
10.33 -11.939
10.34 -11.041
10.35 -10.127
10.36 -9.19
10.37 -8.278
10.38 -7.42
10.39 -6.551
10.4 -5.733
10.41 -5.014
10.42 -4.308
10.43 -3.67
10.44 -3.104
10.45 -2.566
10.46 -2.09
10.47 -1.68
10.48 -1.276
10.49 -0.925
10.5 -0.64
10.51 -0.383
10.52 -0.16
10.53 0.057
10.54 0.26
10.55 0.441
10.56 0.58
10.57 0.712
10.58 0.84
10.59 0.948
10.6 1.065
10.61 1.185
10.62 1.303
10.63 1.415
10.64 1.535
10.65 1.668
10.66 1.791
10.67 1.913
10.68 2.056
10.69 2.202
10.7 2.353
10.71 2.513
10.72 2.683
10.73 2.865
10.74 3.06
10.75 3.271
10.76 3.505
10.77 3.77
10.78 4.044
10.79 4.347
10.8 4.671
10.81 5.035
10.82 5.418
10.83 5.824
10.84 6.245
10.85 6.745
10.86 7.278
10.87 7.81
10.88 8.38
10.89 9.001
10.9 9.62
10.91 10.246
10.92 10.887
10.93 11.565
10.94 12.213
10.95 12.849
10.96 13.447
10.97 13.971
10.98 14.429
10.99 14.791
11.0 15.037
11.01 15.157
11.02 15.14
11.03 14.984
11.04 14.688
11.05 14.258
11.06 13.707
11.07 13.057
11.08 12.352
11.09 11.59
11.1 10.763
11.11 9.91
11.12 9.042
11.13 8.214
11.14 7.406
11.15 6.613
11.16 5.92
11.17 5.199
11.18 4.607
11.19 4.012
11.2 3.469
11.21 2.987
11.22 2.539
11.23 2.149
11.24 1.805
11.25 1.492
11.26 1.235
11.27 1.003
11.28 0.799
11.29 0.619
11.3 0.448
11.31 0.289
11.32 0.155
11.33 0.038
11.34 -0.069
11.35 -0.152
11.36 -0.223
11.37 -0.3
11.38 -0.374
11.39 -0.444
11.4 -0.509
11.41 -0.575
11.42 -0.647
11.43 -0.71
11.44 -0.774
11.45 -0.84
11.46 -0.915
11.47 -0.992
11.48 -1.071
11.49 -1.158
11.5 -1.25
11.51 -1.344
11.52 -1.448
11.53 -1.569
11.54 -1.686
11.55 -1.837
11.56 -1.986
11.57 -2.161
11.58 -2.343
11.59 -2.545
11.6 -2.76
11.61 -2.998
11.62 -3.265
11.63 -3.547
11.64 -3.862
11.65 -4.202
11.66 -4.581
11.67 -4.984
11.68 -5.427
11.69 -5.917
11.7 -6.448
11.71 -7.015
11.72 -7.658
11.73 -8.321
11.74 -9.037
11.75 -9.739
11.76 -10.47
11.77 -11.265
11.78 -12.047
11.79 -12.834
11.8 -13.596
11.81 -14.311
11.82 -14.949
11.83 -15.494
11.84 -15.903
11.85 -16.177
11.86 -16.3
11.87 -16.255
11.88 -16.024
11.89 -15.608
11.9 -15.032
11.91 -14.305
11.92 -13.447
11.93 -12.516
11.94 -11.519
11.95 -10.515
11.96 -9.473
11.97 -8.439
11.98 -7.479
11.99 -6.521
12.0 -5.606
12.01 -4.798
12.02 -4.003
12.03 -3.291
12.04 -2.66
12.05 -2.06
12.06 -1.542
12.07 -1.046
12.08 -0.607
12.09 -0.243
12.1 0.074
12.11 0.382
12.12 0.663
12.13 0.901
12.14 1.093
12.15 1.287
12.16 1.465
12.17 1.655
12.18 1.833
12.19 2.005
12.2 2.182
12.21 2.352
12.22 2.522
12.23 2.69
12.24 2.859
12.25 3.032
12.26 3.215
12.27 3.403
12.28 3.622
12.29 3.845
12.3 4.08
12.31 4.334
12.32 4.603
12.33 4.893
12.34 5.209
12.35 5.537
12.36 5.882
12.37 6.236
12.38 6.657
12.39 7.098
12.4 7.54
12.41 7.981
12.42 8.496
12.43 9.021
12.44 9.546
12.45 10.075
12.46 10.614
12.47 11.152
12.48 11.694
12.49 12.196
12.5 12.677
12.51 13.08
12.52 13.431
12.53 13.705
12.54 13.894
12.55 13.995
12.56 13.993
12.57 13.882
12.58 13.668
12.59 13.364
12.6 12.966
12.61 12.484
12.62 11.943
12.63 11.348
12.64 10.705
12.65 10.027
12.66 9.333
12.67 8.663
12.68 8.011
12.69 7.357
12.7 6.731
12.71 6.178
12.72 5.619
12.73 5.122
12.74 4.673
12.75 4.238
12.76 3.838
12.77 3.489
12.78 3.185
12.79 2.894
12.8 2.655
12.81 2.45
12.82 2.28
12.83 2.137
12.84 2.019
12.85 1.923
12.86 1.841
12.87 1.776
12.88 1.727
12.89 1.699
12.9 1.69
12.91 1.693
12.92 1.707
12.93 1.732
12.94 1.767
12.95 1.816
12.96 1.881
12.97 1.958
12.98 2.047
12.99 2.147
13.0 2.26
13.01 2.387
13.02 2.529
13.03 2.681
13.04 2.848
13.05 3.031
13.06 3.232
13.07 3.456
13.08 3.715
13.09 3.983
13.1 4.28
13.11 4.6
13.12 4.954
13.13 5.335
13.14 5.738
13.15 6.16
13.16 6.646
13.17 7.176
13.18 7.712
13.19 8.274
13.2 8.904
13.21 9.533
13.22 10.169
13.23 10.819
13.24 11.506
13.25 12.172
13.26 12.82
13.27 13.435
13.28 13.978
13.29 14.455
13.3 14.835
13.31 15.1
13.32 15.236
13.32 15.236
13.33 15.234
13.34 15.091
13.35 14.806
13.36 14.381
13.37 13.834
13.38 13.177
13.39 12.465
13.4 11.696
13.41 10.861
13.42 9.998
13.43 9.114
13.44 8.269
13.45 7.449
13.46 6.637
13.47 5.934
13.48 5.199
13.49 4.596
13.5 3.988
13.51 3.436
13.52 2.943
13.53 2.489
13.54 2.09
13.55 1.737
13.56 1.414
13.57 1.148
13.58 0.917
13.59 0.707
13.6 0.523
13.61 0.337
13.62 0.179
13.63 0.039
13.64 -0.09
13.65 -0.19
13.66 -0.277
13.67 -0.367
13.68 -0.449
13.69 -0.526
13.7 -0.606
13.71 -0.687
13.72 -0.759
13.73 -0.829
13.74 -0.91
13.75 -0.991
13.76 -1.072
13.77 -1.16
13.78 -1.251
13.79 -1.343
13.8 -1.444
13.81 -1.56
13.82 -1.672
13.83 -1.815
13.84 -1.956
13.85 -2.12
13.86 -2.293
13.87 -2.482
13.88 -2.684
13.89 -2.9
13.9 -3.151
13.91 -3.414
13.92 -3.703
13.93 -4.022
13.94 -4.373
13.95 -4.745
13.96 -5.143
13.97 -5.597
13.98 -6.089
13.99 -6.611
14.0 -7.189
14.01 -7.819
14.02 -8.472
14.03 -9.177
14.04 -9.848
14.05 -10.576
14.06 -11.341
14.07 -12.099
14.08 -12.858
14.09 -13.58
14.1 -14.257
14.11 -14.845
14.12 -15.35
14.13 -15.723
14.14 -15.96
14.15 -16.052
14.16 -15.98
14.17 -15.734
14.18 -15.313
14.19 -14.742
14.2 -14.028
14.21 -13.199
14.22 -12.306
14.23 -11.345
14.24 -10.377
14.25 -9.374
14.26 -8.386
14.27 -7.469
14.28 -6.54
14.29 -5.66
14.3 -4.887
14.31 -4.12
14.32 -3.442
14.33 -2.832
14.34 -2.256
14.35 -1.752
14.36 -1.298
14.37 -0.853
14.38 -0.503
14.39 -0.186
14.4 0.084
14.41 0.351
14.42 0.595
14.43 0.793
14.44 0.972
14.45 1.128
14.46 1.289
14.47 1.441
14.48 1.603
14.49 1.763
14.5 1.908
14.51 2.068
14.52 2.224
14.53 2.381
14.54 2.54
14.55 2.703
14.56 2.871
14.57 3.049
14.58 3.237
14.59 3.439
14.6 3.672
14.61 3.908
14.62 4.167
14.63 4.444
14.64 4.736
14.65 5.068
14.66 5.41
14.67 5.773
14.68 6.148
14.69 6.575
14.7 7.046
14.71 7.52
14.72 7.991
14.73 8.538
14.74 9.095
14.75 9.655
14.76 10.218
14.77 10.794
14.78 11.384
14.79 11.958
14.8 12.506
14.81 13.019
14.82 13.452
14.83 13.821
14.84 14.113
14.85 14.316
14.86 14.409
14.87 14.386
14.88 14.243
14.89 13.983
14.9 13.613
14.91 13.157
14.92 12.612
14.93 12.009
14.94 11.351
14.95 10.642
14.96 9.897
14.97 9.147
14.98 8.422
14.99 7.72
15.0 7.01
15.01 6.386
15.02 5.775
15.03 5.19
15.04 4.692
15.05 4.2
15.06 3.743
15.07 3.344
15.08 2.983
15.09 2.655
15.1 2.378
15.11 2.139
15.12 1.927
15.13 1.748
15.14 1.592
15.15 1.47
15.16 1.354
15.17 1.253
15.18 1.182
15.19 1.119
15.2 1.069
15.21 1.032
15.22 1.005
15.23 0.99
15.24 0.986
15.25 0.991
15.26 1.007
15.27 1.031
15.28 1.064
15.29 1.105
15.3 1.154
15.31 1.21
15.32 1.275
15.33 1.346
15.34 1.423
15.35 1.516
15.36 1.627
15.37 1.74
15.38 1.855
15.39 1.994
15.4 2.148
15.41 2.311
15.42 2.489
15.43 2.684
15.44 2.894
15.45 3.125
15.46 3.374
15.47 3.668
15.48 3.975
15.49 4.317
15.5 4.685
15.51 5.104
15.52 5.545
15.53 6.014
15.54 6.526
15.55 7.13
15.56 7.743
15.57 8.385
15.58 9.097
15.59 9.799
15.6 10.513
15.61 11.258
15.62 12.037
15.63 12.799
15.64 13.54
15.65 14.249
15.66 14.887
15.67 15.408
15.68 15.805
15.69 16.06
15.7 16.158
15.71 16.092
15.72 15.857
15.73 15.453
15.74 14.886
15.75 14.175
15.76 13.327
15.77 12.445
15.78 11.504
15.79 10.502
15.8 9.471
15.81 8.463
15.82 7.501
15.83 6.547
15.84 5.726
15.85 4.897
15.86 4.165
15.87 3.455
15.88 2.828
15.89 2.245
15.9 1.721
15.91 1.24
15.92 0.848
15.93 0.491
15.94 0.167
15.95 -0.138
15.96 -0.427
15.97 -0.662
15.98 -0.868
15.99 -1.058
16.0 -1.235
16.01 -1.403
16.02 -1.564
16.03 -1.717
16.04 -1.885
16.05 -2.042
16.06 -2.205
16.07 -2.364
16.08 -2.53
16.09 -2.696
16.1 -2.864
16.11 -3.051
16.12 -3.247
16.13 -3.448
16.14 -3.664
16.15 -3.898
16.16 -4.144
16.17 -4.419
16.18 -4.701
16.19 -5.002
16.2 -5.332
16.21 -5.696
16.22 -6.085
16.23 -6.486
16.24 -6.916
16.25 -7.406
16.26 -7.907
16.27 -8.433
16.28 -8.949
16.29 -9.479
16.3 -10.026
16.31 -10.613
16.32 -11.19
16.33 -11.757
16.34 -12.294
16.35 -12.771
16.36 -13.214
16.37 -13.578
16.38 -13.872
16.39 -14.076
16.4 -14.191
16.41 -14.202
16.42 -14.103
16.43 -13.891
16.44 -13.574
16.45 -13.166
16.46 -12.669
16.47 -12.095
16.48 -11.455
16.49 -10.765
16.5 -10.066
16.51 -9.347
16.52 -8.635
16.53 -7.959
16.54 -7.272
16.55 -6.621
16.56 -6.009
16.57 -5.443
16.58 -4.92
16.59 -4.44
16.6 -4.011
16.61 -3.596
16.62 -3.225
16.63 -2.913
16.64 -2.628
16.65 -2.367
16.66 -2.155
16.67 -1.976
16.68 -1.829
16.69 -1.693
16.7 -1.575
16.71 -1.464
16.72 -1.394
16.73 -1.338
16.74 -1.301
16.75 -1.274
16.76 -1.259
16.77 -1.253
16.78 -1.257
16.79 -1.271
16.8 -1.297
16.81 -1.334
16.82 -1.385
16.83 -1.447
16.84 -1.522
16.85 -1.599
16.86 -1.686
16.87 -1.803
16.88 -1.916
16.89 -2.048
16.9 -2.193
16.91 -2.346
16.92 -2.517
16.93 -2.7
16.94 -2.897
16.95 -3.127
16.96 -3.369
16.97 -3.633
16.98 -3.926
16.99 -4.239
17.0 -4.59
17.01 -4.962
17.02 -5.368
17.03 -5.818
17.04 -6.305
17.05 -6.811
17.06 -7.402
17.07 -8.012
17.08 -8.657
17.09 -9.316
17.1 -9.969
17.11 -10.687
17.12 -11.413
17.13 -12.138
17.14 -12.853
17.15 -13.512
17.16 -14.139
17.17 -14.671
17.18 -15.125
17.19 -15.459
17.2 -15.655
17.21 -15.712
17.22 -15.613
17.23 -15.351
17.24 -14.93
17.25 -14.375
17.26 -13.69
17.27 -12.909
17.28 -12.054
17.29 -11.147
17.3 -10.223
17.31 -9.274
17.32 -8.344
17.33 -7.475
17.34 -6.592
17.35 -5.759
17.36 -5.027
17.37 -4.308
17.38 -3.656
17.39 -3.08
17.4 -2.534
17.41 -2.049
17.42 -1.629
17.43 -1.209
17.44 -0.863
17.45 -0.566
17.46 -0.307
17.47 -0.08
17.48 0.151
17.49 0.363
17.5 0.537
17.51 0.681
17.52 0.822
17.53 0.947
17.54 1.066
17.55 1.194
17.56 1.321
17.57 1.437
17.58 1.568
17.59 1.703
17.6 1.829
17.61 1.959
17.62 2.104
17.63 2.251
17.64 2.403
17.65 2.563
17.66 2.733
17.67 2.914
17.68 3.109
17.69 3.317
17.7 3.554
17.71 3.814
17.72 4.086
17.73 4.384
17.74 4.703
17.75 5.064
17.76 5.438
17.77 5.837
17.78 6.249
17.79 6.74
17.8 7.26
17.81 7.781
17.82 8.333
17.83 8.94
17.84 9.546
17.85 10.158
17.86 10.782
17.87 11.44
17.88 12.079
17.89 12.698
17.9 13.285
17.91 13.801
17.92 14.247
17.93 14.61
17.94 14.863
17.95 14.995
17.96 14.995
17.97 14.86
17.98 14.59
17.99 14.189
18.0 13.67
18.01 13.056
18.02 12.38
18.03 11.649
18.04 10.85
18.05 10.028
18.06 9.181
18.07 8.37
18.08 7.583
18.09 6.79
18.1 6.116
18.11 5.419
18.12 4.813
18.13 4.24
18.14 3.69
18.15 3.21
18.16 2.761
18.17 2.369
18.18 2.029
18.19 1.724
18.2 1.445
18.21 1.223
18.22 1.027
18.23 0.844
18.24 0.687
18.25 0.545
18.26 0.407
18.27 0.29
18.28 0.194
18.29 0.114
18.3 0.036
18.31 -0.027
18.32 -0.079
18.33 -0.125
18.34 -0.169
18.35 -0.217
18.36 -0.27
18.37 -0.322
18.38 -0.372
18.39 -0.419
18.4 -0.465
18.41 -0.508
18.42 -0.555
18.43 -0.609
18.44 -0.663
18.45 -0.716
18.46 -0.773
18.47 -0.836
18.48 -0.91
18.49 -0.988
18.5 -1.072
18.51 -1.168
18.52 -1.265
18.53 -1.368
18.54 -1.488
18.55 -1.621
18.56 -1.762
18.57 -1.93
18.58 -2.112
18.59 -2.309
18.6 -2.526
18.61 -2.759
18.62 -3.018
18.63 -3.307
18.64 -3.617
18.65 -3.964
18.66 -4.344
18.67 -4.757
18.68 -5.196
18.69 -5.702
18.7 -6.249
18.71 -6.828
18.72 -7.5
18.73 -8.197
18.74 -8.944
18.75 -9.709
18.76 -10.478
18.77 -11.329
18.78 -12.167
18.79 -13.015
18.8 -13.846
18.81 -14.629
18.82 -15.359
18.83 -15.952
18.84 -16.411
18.85 -16.724
18.86 -16.867
18.87 -16.817
18.88 -16.568
18.89 -16.114
18.9 -15.472
18.91 -14.667
18.92 -13.72
18.93 -12.667
18.94 -11.577
18.95 -10.487
18.96 -9.349
18.97 -8.235
18.98 -7.189
18.99 -6.175
19.0 -5.203
19.01 -4.32
19.02 -3.488
19.03 -2.735
19.04 -2.058
19.05 -1.443
19.06 -0.862
19.07 -0.34
19.08 0.073
19.09 0.46
19.1 0.83
19.11 1.138
19.12 1.399
19.13 1.639
19.14 1.886
19.15 2.115
19.16 2.34
19.17 2.555
19.18 2.76
19.19 2.954
19.2 3.149
19.21 3.34
19.22 3.543
19.23 3.754
19.24 3.959
19.25 4.181
19.26 4.412
19.27 4.649
19.28 4.906
19.29 5.179
19.3 5.461
19.31 5.756
19.32 6.059
19.33 6.384
19.34 6.763
19.35 7.143
19.36 7.524
19.37 7.899
19.38 8.337
19.39 8.795
19.4 9.249
19.41 9.704
19.42 10.165
19.43 10.61
19.44 11.07
19.45 11.515
19.46 11.914
19.47 12.271
19.48 12.576
19.49 12.834
19.5 13.028
19.51 13.149
19.52 13.193
19.53 13.156
19.54 13.037
19.55 12.836
19.56 12.557
19.57 12.203
19.58 11.792
19.59 11.33
19.6 10.829
19.61 10.29
19.62 9.723
19.63 9.161
19.64 8.609
19.65 8.067
19.66 7.519
19.67 6.974
19.68 6.522
19.69 6.074
19.7 5.629
19.71 5.248
19.72 4.903
19.73 4.574
19.74 4.264
19.75 3.997
19.76 3.772
19.77 3.573
19.78 3.405
19.79 3.259
19.8 3.131
19.81 3.033
19.82 2.969
19.83 2.929
19.84 2.909
19.85 2.911
19.86 2.931
19.87 2.97
19.88 3.025
19.89 3.096
19.9 3.183
19.91 3.286
19.92 3.412
19.93 3.557
19.94 3.713
19.95 3.886
19.96 4.076
19.97 4.284
19.98 4.511


==> data/lorenz_infer_x_single_2_true.txt <==
0.02 7.435
0.03 6.442
0.04 5.609
0.05 4.917
0.06 4.345
0.07 3.879
0.08 3.504
0.09 3.207
0.1 2.978
0.11 2.809
0.12 2.692
0.13 2.622
0.14 2.592
0.15 2.6
0.16 2.642
0.17 2.716
0.18 2.82
0.19 2.953
0.2 3.114
0.21 3.304
0.22 3.522
0.23 3.77
0.24 4.048
0.25 4.357
0.26 4.698
0.27 5.073
0.28 5.484
0.29 5.931
0.3 6.417
0.31 6.941
0.32 7.504
0.33 8.105
0.34 8.743
0.35 9.414
0.36 10.113
0.37 10.833
0.38 11.565
0.39 12.296
0.4 13.011
0.41 13.691
0.42 14.316
0.43 14.863
0.44 15.311
0.45 15.636
0.46 15.822
0.47 15.853
0.48 15.722
0.49 15.429
0.5 14.981
0.51 14.39
0.52 13.677
0.53 12.864
0.54 11.977
0.55 11.042
0.56 10.082
0.57 9.12
0.58 8.174
0.59 7.259
0.6 6.387
0.61 5.566
0.62 4.8
0.63 4.093
0.64 3.446
0.65 2.857
0.66 2.324
0.67 1.844
0.68 1.413
0.69 1.028
0.7 0.685
0.71 0.378
0.72 0.104
0.73 -0.141
0.74 -0.361
0.75 -0.559
0.76 -0.74
0.77 -0.906
0.78 -1.06
0.79 -1.204
0.8 -1.342
0.81 -1.475
0.82 -1.606
0.83 -1.736
0.84 -1.867
0.85 -2.002
0.86 -2.141
0.87 -2.286
0.88 -2.439
0.89 -2.602
0.9 -2.775
0.91 -2.961
0.92 -3.161
0.93 -3.376
0.94 -3.607
0.95 -3.858
0.96 -4.128
0.97 -4.42
0.98 -4.736
0.99 -5.076
1.0 -5.442
1.01 -5.836
1.02 -6.258
1.03 -6.709
1.04 -7.19
1.05 -7.699
1.06 -8.236
1.07 -8.798
1.08 -9.383
1.09 -9.985
1.1 -10.597
1.11 -11.212
1.12 -11.819
1.13 -12.406
1.14 -12.959
1.15 -13.463
1.16 -13.902
1.17 -14.26
1.18 -14.522
1.19 -14.675
1.2 -14.709
1.21 -14.619
1.22 -14.403
1.23 -14.068
1.24 -13.619
1.25 -13.072
1.26 -12.441
1.27 -11.744
1.28 -11.0
1.29 -10.227
1.3 -9.442
1.31 -8.66
1.32 -7.894
1.33 -7.155
1.34 -6.451
1.35 -5.788
1.36 -5.17
1.37 -4.598
1.38 -4.074
1.39 -3.597
1.4 -3.166
1.41 -2.779
1.42 -2.433
1.43 -2.126
1.44 -1.855
1.45 -1.616
1.46 -1.407
1.47 -1.224
1.48 -1.066
1.49 -0.929
1.5 -0.812
1.51 -0.711
1.52 -0.626
1.53 -0.553
1.54 -0.493
1.55 -0.442
1.56 -0.4
1.57 -0.367
1.58 -0.34
1.59 -0.319
1.6 -0.303
1.61 -0.293
1.62 -0.286
1.63 -0.284
1.64 -0.285
1.65 -0.289
1.66 -0.297
1.67 -0.307
1.68 -0.321
1.69 -0.337
1.7 -0.356
1.71 -0.378
1.72 -0.404
1.73 -0.432
1.74 -0.464
1.75 -0.5
1.76 -0.54
1.77 -0.584
1.78 -0.633
1.79 -0.686
1.8 -0.746
1.81 -0.812
1.82 -0.885
1.83 -0.965
1.84 -1.054
1.85 -1.152
1.86 -1.26
1.87 -1.379
1.88 -1.511
1.89 -1.657
1.9 -1.818
1.91 -1.996
1.92 -2.192
1.93 -2.409
1.94 -2.649
1.95 -2.914
1.96 -3.207
1.97 -3.529
1.98 -3.885
1.99 -4.277
2.0 -4.708
2.01 -5.181
2.02 -5.699
2.03 -6.266
2.04 -6.882
2.05 -7.55
2.06 -8.271
2.07 -9.042
2.08 -9.862
2.09 -10.723
2.1 -11.618
2.11 -12.532
2.12 -13.447
2.13 -14.341
2.14 -15.185
2.15 -15.948
2.16 -16.595
2.17 -17.092
2.18 -17.407
2.19 -17.516
2.2 -17.402
2.21 -17.06
2.22 -16.5
2.23 -15.741
2.24 -14.811
2.25 -13.748
2.26 -12.589
2.27 -11.373
2.28 -10.135
2.29 -8.905
2.3 -7.708
2.31 -6.562
2.32 -5.482
2.33 -4.475
2.34 -3.546
2.35 -2.696
2.36 -1.924
2.37 -1.226
2.38 -0.598
2.39 -0.034
2.4 0.471
2.41 0.923
2.42 1.329
2.43 1.694
2.44 2.024
2.45 2.325
2.46 2.6
2.47 2.855
2.48 3.095
2.49 3.322
2.5 3.54
2.51 3.754
2.52 3.964
2.53 4.175
2.54 4.389
2.55 4.607
2.56 4.831
2.57 5.064
2.58 5.307
2.59 5.561
2.6 5.827
2.61 6.106
2.62 6.398
2.63 6.704
2.64 7.024
2.65 7.358
2.66 7.705
2.67 8.063
2.68 8.431
2.69 8.806
2.7 9.187
2.71 9.568
2.72 9.947
2.73 10.318
2.74 10.676
2.75 11.014
2.76 11.327
2.77 11.607
2.78 11.849
2.79 12.045
2.8 12.191
2.81 12.281
2.82 12.312
2.83 12.282
2.84 12.189
2.85 12.036
2.86 11.825
2.87 11.56
2.88 11.247
2.89 10.893
2.9 10.504
2.91 10.089
2.92 9.655
2.93 9.211
2.94 8.763
2.95 8.318
2.96 7.882
2.97 7.46
2.98 7.056
2.99 6.674
3.0 6.316
3.01 5.983
3.02 5.678
3.03 5.401
3.04 5.152
3.05 4.931
3.06 4.737
3.07 4.57
3.08 4.43
3.09 4.315
3.1 4.225
3.11 4.158
3.12 4.114
3.13 4.093
3.14 4.092
3.15 4.113
3.16 4.153
3.17 4.214
3.18 4.294
3.19 4.393
3.2 4.512
3.21 4.649
3.22 4.806
3.23 4.982
3.24 5.178
3.25 5.394
3.26 5.629
3.27 5.884
3.28 6.159
3.29 6.454
3.3 6.769
3.31 7.103
3.32 7.455
3.33 7.824
3.34 8.209
3.35 8.607
3.36 9.015
3.37 9.429
3.38 9.846
3.39 10.261
3.4 10.667
3.41 11.057
3.42 11.425
3.43 11.762
3.44 12.061
3.45 12.314
3.46 12.514
3.47 12.653
3.48 12.726
3.49 12.73
3.5 12.663
3.51 12.525
3.52 12.318
3.53 12.046
3.54 11.715
3.55 11.333
3.56 10.908
3.57 10.45
3.58 9.968
3.59 9.471
3.6 8.967
3.61 8.465
3.62 7.972
3.63 7.494
3.64 7.036
3.65 6.601
3.66 6.193
3.67 5.814
3.68 5.465
3.69 5.147
3.7 4.86
3.71 4.604
3.72 4.379
3.73 4.182
3.74 4.014
3.75 3.873
3.76 3.757
3.77 3.667
3.78 3.6
3.79 3.557
3.8 3.534
3.81 3.533
3.82 3.552
3.83 3.591
3.84 3.648
3.85 3.725
3.86 3.82
3.87 3.934
3.88 4.067
3.89 4.219
3.9 4.389
3.91 4.58
3.92 4.79
3.93 5.021
3.94 5.272
3.95 5.545
3.96 5.84
3.97 6.156
3.98 6.494
3.99 6.855
4.0 7.236
4.01 7.638
4.02 8.059
4.03 8.497
4.04 8.949
4.05 9.412
4.06 9.881
4.07 10.35
4.08 10.813
4.09 11.262
4.1 11.689
4.11 12.085
4.12 12.439
4.13 12.741
4.14 12.983
4.15 13.156
4.16 13.253
4.17 13.268
4.18 13.199
4.19 13.046
4.2 12.81
4.21 12.498
4.22 12.117
4.23 11.675
4.24 11.184
4.25 10.654
4.26 10.098
4.27 9.526
4.28 8.949
4.29 8.376
4.3 7.816
4.31 7.274
4.32 6.757
4.33 6.27
4.34 5.814
4.35 5.391
4.36 5.004
4.37 4.651
4.38 4.334
4.39 4.051
4.4 3.8
4.41 3.581
4.42 3.392
4.43 3.232
4.44 3.098
4.45 2.99
4.46 2.905
4.47 2.843
4.48 2.803
4.49 2.782
4.5 2.781
4.51 2.798
4.52 2.832
4.53 2.884
4.54 2.954
4.55 3.04
4.56 3.143
4.57 3.262
4.58 3.4
4.59 3.555
4.6 3.728
4.61 3.921
4.62 4.133
4.63 4.365
4.64 4.619
4.65 4.896
4.66 5.195
4.67 5.518
4.68 5.867
4.69 6.24
4.7 6.639
4.71 7.064
4.72 7.513
4.73 7.987
4.74 8.482
4.75 8.996
4.76 9.526
4.77 10.066
4.78 10.61
4.79 11.15
4.8 11.676
4.81 12.178
4.82 12.645
4.83 13.062
4.84 13.419
4.85 13.701
4.86 13.898
4.87 14.001
4.88 14.003
4.89 13.901
4.9 13.695
4.91 13.388
4.92 12.989
4.93 12.509
4.94 11.959
4.95 11.354
4.96 10.709
4.97 10.039
4.98 9.357
4.99 8.677
5.0 8.008
5.01 7.361
5.02 6.741
5.03 6.155
5.04 5.607
5.05 5.099
5.06 4.631
5.07 4.205
5.08 3.82
5.09 3.474
5.1 3.165
5.11 2.892
5.12 2.653
5.13 2.445
5.14 2.266
5.15 2.114
5.16 1.986
5.17 1.881
5.18 1.796
5.19 1.731
5.2 1.683
5.21 1.651
5.22 1.635
5.23 1.633
5.24 1.644
5.25 1.668
5.26 1.705
5.27 1.754
5.28 1.815
5.29 1.888
5.3 1.973
5.31 2.071
5.32 2.181
5.33 2.305
5.34 2.444
5.35 2.597
5.36 2.767
5.37 2.954
5.38 3.159
5.39 3.383
5.4 3.629
5.41 3.897
5.42 4.19
5.43 4.508
5.44 4.853
5.45 5.228
5.46 5.633
5.47 6.07
5.48 6.54
5.49 7.044
5.5 7.58
5.51 8.149
5.52 8.749
5.53 9.376
5.54 10.025
5.55 10.69
5.56 11.362
5.57 12.029
5.58 12.679
5.59 13.294
5.6 13.858
5.61 14.351
5.62 14.755
5.63 15.051
5.64 15.224
5.65 15.263
5.66 15.159
5.67 14.913
5.68 14.53
5.69 14.02
5.7 13.398
5.71 12.685
5.72 11.9
5.73 11.067
5.74 10.205
5.75 9.335
5.76 8.473
5.77 7.634
5.78 6.828
5.79 6.065
5.8 5.349
5.81 4.685
5.82 4.074
5.83 3.515
5.84 3.008
5.85 2.551
5.86 2.141
5.87 1.774
5.88 1.448
5.89 1.158
5.9 0.901
5.91 0.673
5.92 0.472
5.93 0.294
5.94 0.135
5.95 -0.006
5.96 -0.133
5.97 -0.247
5.98 -0.351
5.99 -0.447
6.0 -0.536
6.01 -0.621
6.02 -0.702
6.03 -0.781
6.04 -0.859
6.05 -0.938
6.06 -1.019
6.07 -1.102
6.08 -1.189
6.09 -1.28
6.1 -1.377
6.11 -1.481
6.12 -1.593
6.13 -1.714
6.14 -1.844
6.15 -1.986
6.16 -2.14
6.17 -2.308
6.18 -2.491
6.19 -2.691
6.2 -2.909
6.21 -3.147
6.22 -3.407
6.23 -3.69
6.24 -4.0
6.25 -4.337
6.26 -4.705
6.27 -5.104
6.28 -5.538
6.29 -6.007
6.3 -6.514
6.31 -7.058
6.32 -7.642
6.33 -8.263
6.34 -8.919
6.35 -9.609
6.36 -10.325
6.37 -11.06
6.38 -11.803
6.39 -12.542
6.4 -13.259
6.41 -13.936
6.42 -14.55
6.43 -15.079
6.44 -15.499
6.45 -15.789
6.46 -15.932
6.47 -15.915
6.48 -15.732
6.49 -15.385
6.5 -14.882
6.51 -14.241
6.52 -13.482
6.53 -12.63
6.54 -11.711
6.55 -10.752
6.56 -9.775
6.57 -8.803
6.58 -7.853
6.59 -6.939
6.6 -6.072
6.61 -5.258
6.62 -4.503
6.63 -3.808
6.64 -3.173
6.65 -2.596
6.66 -2.075
6.67 -1.607
6.67 -1.607
6.68 -1.188
6.69 -0.813
6.7 -0.478
6.71 -0.179
6.72 0.088
6.73 0.328
6.74 0.545
6.75 0.741
6.76 0.92
6.77 1.086
6.78 1.241
6.79 1.387
6.8 1.528
6.81 1.666
6.82 1.802
6.83 1.939
6.84 2.079
6.85 2.222
6.86 2.372
6.87 2.529
6.88 2.695
6.89 2.871
6.9 3.06
6.91 3.262
6.92 3.48
6.93 3.714
6.94 3.967
6.95 4.239
6.96 4.533
6.97 4.85
6.98 5.191
6.99 5.558
7.0 5.952
7.01 6.373
7.02 6.822
7.03 7.3
7.04 7.805
7.05 8.336
7.06 8.892
7.07 9.467
7.08 10.057
7.09 10.656
7.1 11.255
7.11 11.843
7.12 12.41
7.13 12.941
7.14 13.421
7.15 13.835
7.16 14.168
7.17 14.407
7.18 14.538
7.19 14.554
7.2 14.45
7.21 14.226
7.22 13.886
7.23 13.44
7.24 12.899
7.25 12.279
7.26 11.597
7.27 10.872
7.28 10.119
7.29 9.357
7.3 8.598
7.31 7.855
7.32 7.138
7.33 6.456
7.34 5.813
7.35 5.213
7.36 4.659
7.37 4.151
7.38 3.689
7.39 3.272
7.4 2.897
7.41 2.563
7.42 2.267
7.43 2.005
7.44 1.775
7.45 1.575
7.46 1.402
7.47 1.252
7.48 1.124
7.49 1.015
7.5 0.924
7.51 0.848
7.52 0.786
7.53 0.736
7.54 0.697
7.55 0.668
7.56 0.647
7.57 0.635
7.58 0.631
7.59 0.633
7.6 0.641
7.61 0.656
7.62 0.676
7.63 0.702
7.64 0.734
7.65 0.772
7.66 0.815
7.67 0.865
7.68 0.921
7.69 0.984
7.7 1.053
7.71 1.131
7.72 1.217
7.73 1.312
7.74 1.417
7.75 1.532
7.76 1.66
7.77 1.8
7.78 1.954
7.79 2.124
7.8 2.311
7.81 2.516
7.82 2.742
7.83 2.99
7.84 3.263
7.85 3.562
7.86 3.891
7.87 4.251
7.88 4.645
7.89 5.076
7.9 5.545
7.91 6.056
7.92 6.61
7.93 7.209
7.94 7.852
7.95 8.54
7.96 9.27
7.97 10.037
7.98 10.836
7.99 11.656
8.0 12.484
8.01 13.302
8.02 14.09
8.03 14.823
8.04 15.474
8.05 16.015
8.06 16.417
8.07 16.657
8.08 16.714
8.09 16.579
8.1 16.25
8.11 15.734
8.12 15.049
8.13 14.219
8.14 13.274
8.15 12.246
8.16 11.166
8.17 10.064
8.18 8.965
8.19 7.892
8.2 6.861
8.21 5.884
8.22 4.969
8.23 4.122
8.24 3.344
8.25 2.634
8.26 1.991
8.27 1.411
8.28 0.89
8.29 0.422
8.3 0.004
8.31 -0.372
8.32 -0.708
8.33 -1.012
8.34 -1.286
8.35 -1.536
8.36 -1.767
8.37 -1.981
8.38 -2.182
8.39 -2.374
8.4 -2.56
8.41 -2.742
8.42 -2.923
8.43 -3.106
8.44 -3.293
8.45 -3.486
8.46 -3.686
8.47 -3.895
8.48 -4.116
8.49 -4.35
8.5 -4.598
8.51 -4.862
8.52 -5.143
8.53 -5.442
8.54 -5.76
8.55 -6.098
8.56 -6.456
8.57 -6.835
8.58 -7.234
8.59 -7.653
8.6 -8.09
8.61 -8.544
8.62 -9.011
8.63 -9.489
8.64 -9.971
8.65 -10.454
8.66 -10.928
8.67 -11.388
8.68 -11.823
8.69 -12.224
8.7 -12.58
8.71 -12.883
8.72 -13.121
8.73 -13.286
8.74 -13.372
8.75 -13.372
8.76 -13.285
8.77 -13.111
8.78 -12.853
8.79 -12.517
8.8 -12.111
8.81 -11.645
8.82 -11.13
8.83 -10.578
8.84 -10.002
8.85 -9.412
8.86 -8.82
8.87 -8.234
8.88 -7.663
8.89 -7.113
8.9 -6.59
8.91 -6.098
8.92 -5.639
8.93 -5.215
8.94 -4.827
8.95 -4.475
8.96 -4.158
8.97 -3.876
8.98 -3.627
8.99 -3.41
9.0 -3.222
9.01 -3.064
9.02 -2.931
9.03 -2.824
9.04 -2.74
9.05 -2.679
9.06 -2.638
9.07 -2.617
9.08 -2.614
9.09 -2.629
9.1 -2.662
9.11 -2.712
9.12 -2.777
9.13 -2.86
9.14 -2.958
9.15 -3.073
9.16 -3.205
9.17 -3.355
9.18 -3.522
9.19 -3.707
9.2 -3.912
9.21 -4.137
9.22 -4.383
9.23 -4.65
9.24 -4.941
9.25 -5.257
9.26 -5.597
9.27 -5.962
9.28 -6.354
9.29 -6.773
9.3 -7.217
9.31 -7.688
9.32 -8.183
9.33 -8.7
9.34 -9.236
9.35 -9.786
9.36 -10.345
9.37 -10.906
9.38 -11.459
9.39 -11.994
9.4 -12.5
9.41 -12.963
9.42 -13.37
9.43 -13.708
9.44 -13.963
9.45 -14.125
9.46 -14.185
9.47 -14.137
9.48 -13.979
9.49 -13.715
9.5 -13.349
9.51 -12.891
9.52 -12.354
9.53 -11.753
9.54 -11.102
9.55 -10.418
9.56 -9.715
9.57 -9.008
9.58 -8.308
9.59 -7.627
9.6 -6.972
9.61 -6.35
9.62 -5.766
9.63 -5.222
9.64 -4.721
9.65 -4.262
9.66 -3.845
9.67 -3.47
9.68 -3.135
9.69 -2.836
9.7 -2.573
9.71 -2.343
9.72 -2.143
9.73 -1.971
9.74 -1.825
9.75 -1.701
9.76 -1.6
9.77 -1.517
9.78 -1.453
9.79 -1.404
9.8 -1.371
9.81 -1.351
9.82 -1.344
9.83 -1.349
9.84 -1.366
9.85 -1.393
9.86 -1.432
9.87 -1.48
9.88 -1.539
9.89 -1.609
9.9 -1.689
9.91 -1.781
9.92 -1.884
9.93 -1.999
9.94 -2.127
9.95 -2.269
9.96 -2.425
9.97 -2.598
9.98 -2.787
9.99 -2.995
10.0 -3.223
10.01 -3.472
10.02 -3.745
10.03 -4.042
10.04 -4.366
10.05 -4.718
10.06 -5.101
10.07 -5.516
10.08 -5.965
10.09 -6.449
10.1 -6.969
10.11 -7.524
10.12 -8.116
10.13 -8.741
10.14 -9.396
10.15 -10.077
10.16 -10.777
10.17 -11.486
10.18 -12.193
10.19 -12.882
10.2 -13.537
10.21 -14.137
10.22 -14.663
10.23 -15.093
10.24 -15.406
10.25 -15.586
10.26 -15.62
10.27 -15.5
10.28 -15.225
10.29 -14.802
10.3 -14.243
10.31 -13.566
10.32 -12.793
10.33 -11.946
10.34 -11.051
10.35 -10.13
10.36 -9.204
10.37 -8.291
10.38 -7.406
10.39 -6.56
10.4 -5.761
10.41 -5.015
10.42 -4.325
10.43 -3.692
10.44 -3.115
10.45 -2.592
10.46 -2.121
10.47 -1.699
10.48 -1.321
10.49 -0.984
10.5 -0.684
10.51 -0.417
10.52 -0.179
10.53 0.033
10.54 0.224
10.55 0.396
10.56 0.552
10.57 0.695
10.58 0.828
10.59 0.952
10.6 1.071
10.61 1.185
10.62 1.298
10.63 1.41
10.64 1.523
10.65 1.639
10.66 1.759
10.67 1.884
10.68 2.017
10.69 2.157
10.7 2.308
10.71 2.469
10.72 2.643
10.73 2.83
10.74 3.033
10.75 3.253
10.76 3.491
10.77 3.75
10.78 4.03
10.79 4.334
10.8 4.663
10.81 5.02
10.82 5.404
10.83 5.819
10.84 6.265
10.85 6.743
10.86 7.253
10.87 7.796
10.88 8.369
10.89 8.97
10.9 9.596
10.91 10.241
10.92 10.897
10.93 11.556
10.94 12.205
10.95 12.831
10.96 13.416
10.97 13.945
10.98 14.397
10.99 14.756
11.0 15.004
11.01 15.129
11.02 15.119
11.03 14.97
11.04 14.685
11.05 14.268
11.06 13.733
11.07 13.095
11.08 12.373
11.09 11.59
11.1 10.765
11.11 9.918
11.12 9.068
11.13 8.23
11.14 7.417
11.15 6.639
11.16 5.905
11.17 5.218
11.18 4.581
11.19 3.997
11.2 3.464
11.21 2.981
11.22 2.546
11.23 2.156
11.24 1.808
11.25 1.498
11.26 1.224
11.27 0.982
11.28 0.768
11.29 0.58
11.3 0.413
11.31 0.266
11.32 0.136
11.33 0.02
11.34 -0.084
11.35 -0.177
11.36 -0.262
11.37 -0.341
11.38 -0.414
11.39 -0.483
11.4 -0.55
11.41 -0.615
11.42 -0.679
11.43 -0.744
11.44 -0.811
11.45 -0.879
11.46 -0.951
11.47 -1.027
11.48 -1.108
11.49 -1.194
11.5 -1.287
11.51 -1.388
11.52 -1.497
11.53 -1.616
11.54 -1.745
11.55 -1.886
11.56 -2.04
11.57 -2.209
11.58 -2.393
11.59 -2.595
11.6 -2.816
11.61 -3.058
11.62 -3.323
11.63 -3.613
11.64 -3.93
11.65 -4.276
11.66 -4.654
11.67 -5.066
11.68 -5.515
11.69 -6.001
11.7 -6.527
11.71 -7.094
11.72 -7.703
11.73 -8.352
11.74 -9.04
11.75 -9.763
11.76 -10.515
11.77 -11.288
11.78 -12.07
11.79 -12.846
11.8 -13.597
11.81 -14.304
11.82 -14.94
11.83 -15.482
11.84 -15.903
11.85 -16.181
11.86 -16.297
11.87 -16.238
11.88 -16.001
11.89 -15.588
11.9 -15.012
11.91 -14.293
11.92 -13.455
11.93 -12.526
11.94 -11.534
11.95 -10.509
11.96 -9.475
11.97 -8.453
11.98 -7.462
11.99 -6.514
12.0 -5.62
12.01 -4.787
12.02 -4.016
12.03 -3.31
12.04 -2.667
12.05 -2.085
12.06 -1.56
12.07 -1.09
12.08 -0.668
12.09 -0.291
12.1 0.047
12.11 0.35
12.12 0.622
12.13 0.867
12.14 1.091
12.15 1.296
12.16 1.486
12.17 1.664
12.18 1.834
12.19 1.998
12.2 2.158
12.21 2.317
12.22 2.477
12.23 2.641
12.24 2.809
12.25 2.985
12.26 3.169
12.27 3.363
12.28 3.57
12.29 3.79
12.3 4.025
12.31 4.277
12.32 4.548
12.33 4.837
12.34 5.148
12.35 5.48
12.36 5.836
12.37 6.215
12.38 6.619
12.39 7.047
12.4 7.5
12.41 7.975
12.42 8.472
12.43 8.987
12.44 9.517
12.45 10.056
12.46 10.6
12.47 11.138
12.48 11.663
12.49 12.164
12.5 12.629
12.51 13.045
12.52 13.4
12.53 13.681
12.54 13.878
12.55 13.981
12.56 13.983
12.57 13.881
12.58 13.676
12.59 13.371
12.6 12.974
12.61 12.496
12.62 11.949
12.63 11.347
12.64 10.705
12.65 10.038
12.66 9.359
12.67 8.681
12.68 8.015
12.69 7.37
12.7 6.753
12.71 6.169
12.72 5.622
12.73 5.115
12.74 4.649
12.75 4.224
12.76 3.84
12.77 3.495
12.78 3.187
12.79 2.915
12.8 2.676
12.81 2.469
12.82 2.29
12.83 2.139
12.84 2.012
12.85 1.907
12.86 1.823
12.87 1.759
12.88 1.712
12.89 1.681
12.9 1.666
12.91 1.665
12.92 1.678
12.93 1.703
12.94 1.741
12.95 1.792
12.96 1.855
12.97 1.93
12.98 2.017
12.99 2.117
13.0 2.23
13.01 2.357
13.02 2.499
13.03 2.656
13.04 2.829
13.05 3.02
13.06 3.229
13.07 3.458
13.08 3.709
13.09 3.982
13.1 4.28
13.11 4.604
13.12 4.956
13.13 5.337
13.14 5.749
13.15 6.192
13.16 6.668
13.17 7.178
13.18 7.72
13.19 8.295
13.2 8.899
13.21 9.528
13.22 10.179
13.23 10.843
13.24 11.51
13.25 12.171
13.26 12.809
13.27 13.41
13.28 13.954
13.29 14.424
13.3 14.801
13.31 15.067
13.32 15.208
13.32 15.208
13.33 15.213
13.34 15.077
13.35 14.801
13.36 14.39
13.37 13.856
13.38 13.216
13.39 12.49
13.4 11.698
13.41 10.862
13.42 10.003
13.43 9.139
13.44 8.287
13.45 7.459
13.46 6.667
13.47 5.919
13.48 5.219
13.49 4.57
13.5 3.974
13.51 3.43
13.52 2.937
13.53 2.493
13.54 2.095
13.55 1.739
13.56 1.423
13.57 1.142
13.58 0.894
13.59 0.674
13.6 0.48
13.61 0.308
13.62 0.155
13.63 0.02
13.64 -0.102
13.65 -0.212
13.66 -0.311
13.67 -0.403
13.68 -0.488
13.69 -0.569
13.7 -0.646
13.71 -0.721
13.72 -0.796
13.73 -0.87
13.74 -0.946
13.75 -1.025
13.76 -1.107
13.77 -1.193
13.78 -1.285
13.79 -1.383
13.8 -1.488
13.81 -1.602
13.82 -1.725
13.83 -1.858
13.84 -2.004
13.85 -2.162
13.86 -2.334
13.87 -2.523
13.88 -2.729
13.89 -2.954
13.9 -3.2
13.91 -3.469
13.92 -3.762
13.93 -4.083
13.94 -4.432
13.95 -4.813
13.96 -5.226
13.97 -5.675
13.98 -6.161
13.99 -6.686
14.0 -7.249
14.01 -7.852
14.02 -8.492
14.03 -9.169
14.04 -9.877
14.05 -10.611
14.06 -11.361
14.07 -12.115
14.08 -12.859
14.09 -13.576
14.1 -14.243
14.11 -14.839
14.12 -15.339
14.13 -15.72
14.14 -15.961
14.15 -16.047
14.16 -15.965
14.17 -15.714
14.18 -15.298
14.19 -14.729
14.2 -14.026
14.21 -13.212
14.22 -12.315
14.23 -11.36
14.24 -10.374
14.25 -9.381
14.26 -8.4
14.27 -7.449
14.28 -6.539
14.29 -5.681
14.3 -4.88
14.31 -4.139
14.32 -3.46
14.33 -2.841
14.34 -2.281
14.35 -1.776
14.36 -1.323
14.37 -0.917
14.38 -0.554
14.39 -0.23
14.4 0.059
14.41 0.319
14.42 0.553
14.43 0.765
14.44 0.958
14.45 1.136
14.46 1.302
14.47 1.458
14.48 1.608
14.49 1.754
14.5 1.897
14.51 2.041
14.52 2.186
14.53 2.336
14.54 2.491
14.55 2.653
14.56 2.824
14.57 3.005
14.58 3.199
14.59 3.406
14.6 3.629
14.61 3.868
14.62 4.125
14.63 4.402
14.64 4.7
14.65 5.022
14.66 5.367
14.67 5.737
14.68 6.133
14.69 6.557
14.7 7.007
14.71 7.484
14.72 7.987
14.73 8.514
14.74 9.063
14.75 9.629
14.76 10.207
14.77 10.79
14.78 11.369
14.79 11.934
14.8 12.473
14.81 12.972
14.82 13.418
14.83 13.796
14.84 14.091
14.85 14.291
14.86 14.386
14.87 14.369
14.88 14.236
14.89 13.988
14.9 13.632
14.91 13.176
14.92 12.634
14.93 12.019
14.94 11.349
14.95 10.641
14.96 9.91
14.97 9.172
14.98 8.44
14.99 7.725
15.0 7.038
15.01 6.384
15.02 5.768
15.03 5.196
15.04 4.667
15.05 4.183
15.06 3.743
15.07 3.346
15.08 2.99
15.09 2.673
15.1 2.393
15.11 2.147
15.12 1.931
15.13 1.745
15.14 1.584
15.15 1.447
15.16 1.331
15.17 1.235
15.18 1.156
15.19 1.093
15.2 1.044
15.21 1.008
15.22 0.983
15.23 0.97
15.24 0.966
15.25 0.972
15.26 0.986
15.27 1.009
15.28 1.041
15.29 1.08
15.3 1.127
15.31 1.183
15.32 1.247
15.33 1.319
15.34 1.401
15.35 1.492
15.36 1.594
15.37 1.707
15.38 1.831
15.39 1.968
15.4 2.12
15.41 2.286
15.42 2.468
15.43 2.669
15.44 2.889
15.45 3.13
15.46 3.394
15.47 3.684
15.48 4.0
15.49 4.346
15.5 4.722
15.51 5.133
15.52 5.579
15.53 6.062
15.54 6.585
15.55 7.147
15.56 7.75
15.57 8.392
15.58 9.071
15.59 9.783
15.6 10.524
15.61 11.283
15.62 12.049
15.63 12.808
15.64 13.542
15.65 14.229
15.66 14.847
15.67 15.372
15.68 15.778
15.69 16.045
15.7 16.153
15.71 16.092
15.72 15.857
15.73 15.453
15.74 14.89
15.75 14.188
15.76 13.37
15.77 12.464
15.78 11.497
15.79 10.495
15.8 9.484
15.81 8.485
15.82 7.514
15.83 6.585
15.84 5.708
15.85 4.889
15.86 4.132
15.87 3.437
15.88 2.804
15.89 2.231
15.9 1.714
15.91 1.25
15.92 0.835
15.93 0.463
15.94 0.131
15.95 -0.166
15.96 -0.433
15.97 -0.674
15.98 -0.892
15.99 -1.091
16.0 -1.275
16.01 -1.447
16.02 -1.61
16.03 -1.766
16.04 -1.918
16.05 -2.069
16.06 -2.219
16.07 -2.373
16.08 -2.53
16.09 -2.694
16.1 -2.865
16.11 -3.046
16.12 -3.238
16.13 -3.443
16.14 -3.662
16.15 -3.896
16.16 -4.148
16.17 -4.419
16.18 -4.711
16.19 -5.023
16.2 -5.359
16.21 -5.719
16.22 -6.104
16.23 -6.515
16.24 -6.951
16.25 -7.414
16.26 -7.901
16.27 -8.411
16.28 -8.942
16.29 -9.49
16.3 -10.05
16.31 -10.615
16.32 -11.178
16.33 -11.728
16.34 -12.255
16.35 -12.746
16.36 -13.189
16.37 -13.568
16.38 -13.871
16.39 -14.085
16.4 -14.2
16.41 -14.209
16.42 -14.108
16.43 -13.898
16.44 -13.581
16.45 -13.166
16.46 -12.665
16.47 -12.09
16.48 -11.458
16.49 -10.784
16.5 -10.084
16.51 -9.373
16.52 -8.663
16.53 -7.966
16.54 -7.292
16.55 -6.649
16.56 -6.041
16.57 -5.472
16.58 -4.946
16.59 -4.463
16.6 -4.022
16.61 -3.624
16.62 -3.266
16.63 -2.947
16.64 -2.665
16.65 -2.416
16.66 -2.2
16.67 -2.012
16.68 -1.852
16.69 -1.715
16.7 -1.601
16.71 -1.507
16.72 -1.432
16.73 -1.374
16.74 -1.331
16.75 -1.302
16.76 -1.286
16.77 -1.283
16.78 -1.291
16.79 -1.309
16.8 -1.339
16.81 -1.378
16.82 -1.428
16.83 -1.487
16.84 -1.557
16.85 -1.638
16.86 -1.729
16.87 -1.831
16.88 -1.946
16.89 -2.073
16.9 -2.214
16.91 -2.369
16.92 -2.54
16.93 -2.728
16.94 -2.934
16.95 -3.159
16.96 -3.407
16.97 -3.677
16.98 -3.972
16.99 -4.294
17.0 -4.644
17.01 -5.025
17.02 -5.438
17.03 -5.885
17.04 -6.368
17.05 -6.886
17.06 -7.442
17.07 -8.034
17.08 -8.66
17.09 -9.318
17.1 -10.004
17.11 -10.71
17.12 -11.427
17.13 -12.143
17.14 -12.844
17.15 -13.513
17.16 -14.13
17.17 -14.673
17.18 -15.122
17.19 -15.455
17.2 -15.654
17.21 -15.705
17.22 -15.6
17.23 -15.338
17.24 -14.923
17.25 -14.369
17.26 -13.692
17.27 -12.915
17.28 -12.062
17.29 -11.158
17.3 -10.225
17.31 -9.286
17.32 -8.359
17.33 -7.46
17.34 -6.599
17.35 -5.786
17.36 -5.027
17.37 -4.324
17.38 -3.679
17.39 -3.091
17.4 -2.558
17.41 -2.078
17.42 -1.647
17.43 -1.262
17.44 -0.918
17.45 -0.612
17.46 -0.339
17.47 -0.095
17.48 0.123
17.49 0.319
17.5 0.496
17.51 0.657
17.52 0.805
17.53 0.943
17.54 1.073
17.55 1.197
17.56 1.318
17.57 1.437
17.58 1.555
17.59 1.676
17.6 1.799
17.61 1.928
17.62 2.062
17.63 2.204
17.64 2.355
17.65 2.517
17.66 2.691
17.67 2.877
17.68 3.079
17.69 3.297
17.7 3.533
17.71 3.789
17.72 4.066
17.73 4.365
17.74 4.69
17.75 5.04
17.76 5.418
17.77 5.826
17.78 6.263
17.79 6.731
17.8 7.231
17.81 7.761
17.82 8.321
17.83 8.909
17.84 9.519
17.85 10.149
17.86 10.789
17.87 11.432
17.88 12.066
17.89 12.677
17.9 13.251
17.91 13.771
17.92 14.219
17.93 14.577
17.94 14.831
17.95 14.966
17.96 14.972
17.97 14.846
17.98 14.586
17.99 14.199
18.0 13.695
18.01 13.09
18.02 12.402
18.03 11.65
18.04 10.853
18.05 10.033
18.06 9.206
18.07 8.388
18.08 7.592
18.09 6.828
18.1 6.104
18.11 5.425
18.12 4.795
18.13 4.215
18.14 3.685
18.15 3.204
18.16 2.77
18.17 2.381
18.18 2.034
18.19 1.726
18.2 1.453
18.21 1.212
18.22 1.0
18.23 0.814
18.24 0.651
18.25 0.508
18.26 0.382
18.27 0.272
18.28 0.176
18.29 0.09
18.3 0.014
18.31 -0.054
18.32 -0.115
18.33 -0.171
18.34 -0.223
18.35 -0.271
18.36 -0.317
18.37 -0.362
18.38 -0.406
18.39 -0.45
18.4 -0.495
18.41 -0.541
18.42 -0.589
18.43 -0.64
18.44 -0.693
18.45 -0.751
18.46 -0.813
18.47 -0.879
18.48 -0.952
18.49 -1.031
18.5 -1.116
18.51 -1.21
18.52 -1.313
18.53 -1.426
18.54 -1.549
18.55 -1.685
18.56 -1.834
18.57 -1.998
18.58 -2.178
18.59 -2.376
18.6 -2.593
18.61 -2.833
18.62 -3.096
18.63 -3.385
18.64 -3.702
18.65 -4.051
18.66 -4.433
18.67 -4.851
18.68 -5.307
18.69 -5.805
18.7 -6.347
18.71 -6.933
18.72 -7.566
18.73 -8.245
18.74 -8.968
18.75 -9.733
18.76 -10.534
18.77 -11.361
18.78 -12.204
18.79 -13.046
18.8 -13.866
18.81 -14.642
18.82 -15.346
18.83 -15.948
18.84 -16.419
18.85 -16.733
18.86 -16.865
18.87 -16.803
18.88 -16.54
18.89 -16.08
18.9 -15.439
18.91 -14.639
18.92 -13.71
18.93 -12.683
18.94 -11.592
18.95 -10.469
18.96 -9.342
18.97 -8.234
18.98 -7.165
18.99 -6.148
19.0 -5.193
19.01 -4.306
19.02 -3.489
19.03 -2.744
19.04 -2.067
19.05 -1.456
19.06 -0.906
19.07 -0.413
19.08 0.029
19.09 0.425
19.1 0.78
19.11 1.1
19.12 1.389
19.13 1.653
19.14 1.894
19.15 2.119
19.16 2.33
19.17 2.531
19.18 2.724
19.19 2.914
19.2 3.102
19.21 3.292
19.22 3.484
19.23 3.683
19.24 3.888
19.25 4.103
19.26 4.329
19.27 4.568
19.28 4.821
19.29 5.088
19.3 5.373
19.31 5.675
19.32 5.995
19.33 6.334
19.34 6.693
19.35 7.07
19.36 7.467
19.37 7.881
19.38 8.311
19.39 8.755
19.4 9.209
19.41 9.67
19.42 10.133
19.43 10.592
19.44 11.039
19.45 11.467
19.46 11.867
19.47 12.23
19.48 12.546
19.49 12.806
19.5 13.002
19.51 13.126
19.52 13.172
19.53 13.137
19.54 13.02
19.55 12.823
19.56 12.548
19.57 12.203
19.58 11.795
19.59 11.335
19.6 10.832
19.61 10.299
19.62 9.746
19.63 9.184
19.64 8.621
19.65 8.067
19.66 7.529
19.67 7.013
19.68 6.523
19.69 6.062
19.7 5.634
19.71 5.24
19.72 4.879
19.73 4.553
19.74 4.261
19.75 4.002
19.76 3.774
19.77 3.577
19.78 3.409
19.79 3.268
19.8 3.153
19.81 3.062
19.82 2.994
19.83 2.949
19.84 2.924
19.85 2.918
19.86 2.932
19.87 2.964
19.88 3.014
19.89 3.081
19.9 3.166
19.91 3.268
19.92 3.387
19.93 3.524
19.94 3.679
19.95 3.853
19.96 4.046
19.97 4.258
19.98 4.491


==> data/lorenz_infer_x_single_pred.txt <==
0.02 0.897
0.03 0.786
0.04 0.727
0.05 0.688
0.06 0.659
0.07 0.673
0.08 0.72
0.09 0.794
0.1 0.88
0.11 0.983
0.12 1.106
0.13 1.247
0.14 1.401
0.15 1.588
0.16 1.792
0.17 2.015
0.18 2.273
0.19 2.556
0.2 2.864
0.21 3.207
0.22 3.597
0.23 4.028
0.24 4.498
0.25 5.047
0.26 5.643
0.27 6.279
0.28 7.069
0.29 7.902
0.3 8.85
0.31 9.848
0.32 10.89
0.33 12.004
0.34 13.151
0.35 14.362
0.36 15.544
0.37 16.669
0.38 17.65
0.39 18.431
0.4 19.006
0.41 19.333
0.42 19.373
0.43 19.158
0.44 18.65
0.45 17.841
0.46 16.744
0.47 15.424
0.48 13.936
0.49 12.307
0.5 10.683
0.51 9.036
0.52 7.466
0.53 5.968
0.54 4.631
0.55 3.383
0.56 2.259
0.57 1.22
0.58 0.252
0.59 -0.572
0.6 -1.353
0.61 -1.973
0.62 -2.554
0.63 -3.111
0.64 -3.643
0.65 -4.136
0.66 -4.585
0.67 -4.971
0.68 -5.305
0.69 -5.615
0.7 -5.885
0.71 -6.129
0.72 -6.339
0.73 -6.524
0.74 -6.691
0.75 -6.871
0.76 -7.044
0.77 -7.21
0.78 -7.358
0.79 -7.495
0.8 -7.634
0.81 -7.774
0.82 -7.918
0.83 -8.069
0.84 -8.225
0.85 -8.382
0.86 -8.539
0.87 -8.69
0.88 -8.828
0.89 -8.959
0.9 -9.082
0.91 -9.194
0.92 -9.296
0.93 -9.385
0.94 -9.463
0.95 -9.525
0.96 -9.574
0.97 -9.614
0.98 -9.641
0.99 -9.668
1.0 -9.678
1.01 -9.672
1.02 -9.65
1.03 -9.611
1.04 -9.557
1.05 -9.488
1.06 -9.409
1.07 -9.321
1.08 -9.221
1.09 -9.113
1.1 -8.996
1.11 -8.873
1.12 -8.745
1.13 -8.612
1.14 -8.476
1.15 -8.34
1.16 -8.212
1.17 -8.089
1.18 -7.968
1.19 -7.852
1.2 -7.742
1.21 -7.64
1.22 -7.545
1.23 -7.462
1.24 -7.388
1.25 -7.323
1.26 -7.267
1.27 -7.222
1.28 -7.188
1.29 -7.165
1.3 -7.153
1.31 -7.154
1.32 -7.166
1.33 -7.189
1.34 -7.224
1.35 -7.27
1.36 -7.327
1.37 -7.393
1.38 -7.469
1.39 -7.554
1.4 -7.647
1.41 -7.748
1.42 -7.858
1.43 -7.974
1.44 -8.096
1.45 -8.225
1.46 -8.358
1.47 -8.491
1.48 -8.625
1.49 -8.757
1.5 -8.886
1.51 -9.01
1.52 -9.128
1.53 -9.24
1.54 -9.342
1.55 -9.435
1.56 -9.517
1.57 -9.588
1.58 -9.663
1.59 -9.721
1.6 -9.763
1.61 -9.788
1.62 -9.796
1.63 -9.786
1.64 -9.759
1.65 -9.715
1.66 -9.654
1.67 -9.577
1.68 -9.486
1.69 -9.387
1.7 -9.279
1.71 -9.162
1.72 -9.037
1.73 -8.904
1.74 -8.767
1.75 -8.626
1.76 -8.482
1.77 -8.336
1.78 -8.196
1.79 -8.064
1.8 -7.936
1.81 -7.812
1.82 -7.694
1.83 -7.585
1.84 -7.487
1.85 -7.398
1.86 -7.318
1.87 -7.248
1.88 -7.188
1.89 -7.139
1.9 -7.102
1.91 -7.077
1.92 -7.064
1.93 -7.064
1.94 -7.076
1.95 -7.1
1.96 -7.136
1.97 -7.184
1.98 -7.243
1.99 -7.313
2.0 -7.394
2.01 -7.483
2.02 -7.581
2.03 -7.687
2.04 -7.802
2.05 -7.924
2.06 -8.053
2.07 -8.188
2.08 -8.329
2.09 -8.471
2.1 -8.614
2.11 -8.754
2.12 -8.892
2.13 -9.025
2.14 -9.152
2.15 -9.271
2.16 -9.381
2.17 -9.481
2.18 -9.57
2.19 -9.652
2.2 -9.735
2.21 -9.799
2.22 -9.845
2.23 -9.874
2.24 -9.884
2.25 -9.876
2.26 -9.848
2.27 -9.802
2.28 -9.739
2.29 -9.658
2.3 -9.562
2.31 -9.451
2.32 -9.336
2.33 -9.211
2.34 -9.078
2.35 -8.938
2.36 -8.791
2.37 -8.642
2.38 -8.492
2.39 -8.336
2.4 -8.183
2.41 -8.042
2.42 -7.905
2.43 -7.773
2.44 -7.648
2.45 -7.531
2.46 -7.427
2.47 -7.332
2.48 -7.246
2.49 -7.17
2.5 -7.105
2.51 -7.052
2.52 -7.011
2.53 -6.983
2.54 -6.97
2.55 -6.969
2.56 -6.981
2.57 -7.005
2.58 -7.041
2.59 -7.09
2.6 -7.149
2.61 -7.221
2.62 -7.305
2.63 -7.399
2.64 -7.502
2.65 -7.614
2.66 -7.732
2.67 -7.861
2.68 -7.996
2.69 -8.138
2.7 -8.288
2.71 -8.439
2.72 -8.591
2.73 -8.741
2.74 -8.888
2.75 -9.031
2.76 -9.167
2.77 -9.296
2.78 -9.415
2.79 -9.524
2.8 -9.621
2.81 -9.715
2.82 -9.806
2.83 -9.877
2.84 -9.93
2.85 -9.964
2.86 -9.979
2.87 -9.972
2.88 -9.946
2.89 -9.9
2.9 -9.834
2.91 -9.751
2.92 -9.65
2.93 -9.533
2.94 -9.404
2.95 -9.273
2.96 -9.132
2.97 -8.983
2.98 -8.828
2.99 -8.669
3.0 -8.511
3.01 -8.346
3.02 -8.181
3.03 -8.028
3.04 -7.881
3.05 -7.739
3.06 -7.606
3.07 -7.482
3.08 -7.37
3.09 -7.266
3.1 -7.173
3.11 -7.09
3.12 -7.019
3.13 -6.96
3.14 -6.916
3.15 -6.887
3.16 -6.87
3.17 -6.866
3.18 -6.876
3.19 -6.899
3.2 -6.936
3.21 -6.985
3.22 -7.046
3.23 -7.119
3.24 -7.203
3.25 -7.3
3.26 -7.408
3.27 -7.524
3.28 -7.649
3.29 -7.782
3.3 -7.924
3.31 -8.072
3.32 -8.229
3.33 -8.39
3.34 -8.552
3.35 -8.712
3.36 -8.87
3.37 -9.024
3.38 -9.171
3.39 -9.31
3.4 -9.44
3.41 -9.559
3.42 -9.669
3.43 -9.773
3.44 -9.874
3.45 -9.955
3.46 -10.017
3.47 -10.058
3.48 -10.078
3.49 -10.077
3.5 -10.053
3.51 -10.008
3.52 -9.942
3.53 -9.857
3.54 -9.753
3.55 -9.631
3.56 -9.494
3.57 -9.349
3.58 -9.2
3.59 -9.043
3.6 -8.878
3.61 -8.71
3.62 -8.542
3.63 -8.37
3.64 -8.194
3.65 -8.024
3.66 -7.866
3.67 -7.714
3.68 -7.571
3.69 -7.438
3.7 -7.316
3.71 -7.204
3.72 -7.101
3.73 -7.01
3.74 -6.931
3.75 -6.868
3.76 -6.819
3.77 -6.783
3.78 -6.762
3.79 -6.754
3.8 -6.761
3.81 -6.782
3.82 -6.817
3.83 -6.866
3.84 -6.928
3.85 -7.002
3.86 -7.089
3.87 -7.186
3.88 -7.295
3.89 -7.416
3.9 -7.546
3.91 -7.684
3.92 -7.83
3.93 -7.985
3.94 -8.148
3.95 -8.319
3.96 -8.492
3.97 -8.664
3.98 -8.834
3.99 -8.999
4.0 -9.159
4.01 -9.311
4.02 -9.453
4.03 -9.584
4.04 -9.707
4.05 -9.824
4.06 -9.936
4.07 -10.029
4.08 -10.102
4.09 -10.154
4.1 -10.183
4.11 -10.188
4.12 -10.169
4.13 -10.128
4.14 -10.064
4.15 -9.978
4.16 -9.873
4.17 -9.748
4.18 -9.607
4.19 -9.45
4.2 -9.288
4.21 -9.122
4.22 -8.949
4.23 -8.77
4.24 -8.591
4.25 -8.411
4.26 -8.224
4.27 -8.037
4.28 -7.865
4.29 -7.701
4.3 -7.546
4.31 -7.403
4.32 -7.27
4.33 -7.146
4.34 -7.033
4.35 -6.932
4.36 -6.844
4.37 -6.774
4.38 -6.717
4.39 -6.674
4.4 -6.646
4.41 -6.633
4.42 -6.635
4.43 -6.652
4.44 -6.684
4.45 -6.731
4.46 -6.793
4.47 -6.867
4.48 -6.955
4.49 -7.054
4.5 -7.165
4.51 -7.286
4.52 -7.419
4.53 -7.562
4.54 -7.713
4.55 -7.873
4.56 -8.042
4.57 -8.22
4.58 -8.404
4.59 -8.589
4.6 -8.772
4.61 -8.951
4.62 -9.125
4.63 -9.291
4.64 -9.447
4.65 -9.592
4.66 -9.731
4.67 -9.863
4.68 -9.986
4.69 -10.095
4.7 -10.183
4.71 -10.249
4.72 -10.289
4.73 -10.305
4.74 -10.296
4.75 -10.261
4.76 -10.202
4.77 -10.119
4.78 -10.014
4.79 -9.887
4.8 -9.742
4.81 -9.58
4.82 -9.404
4.83 -9.227
4.84 -9.044
4.85 -8.854
4.86 -8.664
4.87 -8.472
4.88 -8.277
4.89 -8.077
4.9 -7.883
4.91 -7.705
4.92 -7.537
4.93 -7.38
4.94 -7.234
4.95 -7.098
4.96 -6.972
4.97 -6.858
4.98 -6.762
4.99 -6.68
5.0 -6.613
5.01 -6.56
5.02 -6.523
5.03 -6.502
5.04 -6.497
5.05 -6.509
5.06 -6.536
5.07 -6.58
5.08 -6.638
5.09 -6.712
5.1 -6.799
5.11 -6.899
5.12 -7.011
5.13 -7.134
5.14 -7.267
5.15 -7.412
5.16 -7.568
5.17 -7.731
5.18 -7.906
5.19 -8.088
5.2 -8.282
5.21 -8.479
5.22 -8.676
5.23 -8.87
5.24 -9.06
5.25 -9.243
5.26 -9.416
5.27 -9.578
5.28 -9.731
5.29 -9.881
5.3 -10.017
5.31 -10.146
5.32 -10.253
5.33 -10.337
5.34 -10.394
5.35 -10.425
5.36 -10.429
5.37 -10.406
5.38 -10.356
5.39 -10.28
5.4 -10.179
5.41 -10.054
5.42 -9.908
5.43 -9.743
5.44 -9.561
5.45 -9.364
5.46 -9.171
5.47 -8.971
5.48 -8.768
5.49 -8.564
5.5 -8.357
5.51 -8.147
5.52 -7.934
5.53 -7.735
5.54 -7.55
5.55 -7.378
5.56 -7.217
5.57 -7.065
5.58 -6.924
5.59 -6.796
5.6 -6.686
5.61 -6.591
5.62 -6.51
5.63 -6.444
5.64 -6.395
5.65 -6.364
5.66 -6.349
5.67 -6.353
5.68 -6.372
5.69 -6.41
5.7 -6.463
5.71 -6.533
5.72 -6.618
5.73 -6.716
5.74 -6.828
5.75 -6.952
5.76 -7.087
5.77 -7.232
5.78 -7.387
5.79 -7.556
5.8 -7.732
5.81 -7.92
5.82 -8.116
5.83 -8.325
5.84 -8.535
5.85 -8.745
5.86 -8.952
5.87 -9.154
5.88 -9.347
5.89 -9.529
5.9 -9.698
5.91 -9.87
5.92 -10.025
5.93 -10.171
5.94 -10.303
5.95 -10.41
5.96 -10.49
5.97 -10.543
5.98 -10.566
5.99 -10.561
6.0 -10.526
6.01 -10.462
6.02 -10.37
6.03 -10.251
6.04 -10.108
6.05 -9.943
6.06 -9.758
6.07 -9.556
6.08 -9.34
6.09 -9.129
6.1 -8.913
6.11 -8.696
6.12 -8.476
6.13 -8.255
6.14 -8.028
6.15 -7.802
6.16 -7.595
6.17 -7.403
6.18 -7.225
6.19 -7.056
6.2 -6.897
6.21 -6.751
6.22 -6.624
6.23 -6.511
6.24 -6.413
6.25 -6.332
6.26 -6.272
6.27 -6.234
6.28 -6.212
6.29 -6.206
6.3 -6.217
6.31 -6.243
6.32 -6.285
6.33 -6.341
6.34 -6.412
6.35 -6.504
6.36 -6.614
6.37 -6.735
6.38 -6.869
6.39 -7.015
6.4 -7.172
6.41 -7.339
6.42 -7.518
6.43 -7.706
6.44 -7.905
6.45 -8.115
6.46 -8.338
6.47 -8.563
6.48 -8.788
6.49 -9.009
6.5 -9.224
6.51 -9.431
6.52 -9.624
6.53 -9.811
6.54 -9.994
6.55 -10.158
6.56 -10.316
6.57 -10.454
6.58 -10.564
6.59 -10.645
6.6 -10.696
6.61 -10.716
6.62 -10.704
6.63 -10.66
6.64 -10.585
6.65 -10.48
6.66 -10.347
6.67 -10.187
6.67 -10.187
6.68 -10.003
6.69 -9.799
6.7 -9.578
6.71 -9.343
6.72 -9.112
6.73 -8.881
6.74 -8.647
6.75 -8.411
6.76 -8.173
6.77 -7.931
6.78 -7.688
6.79 -7.472
6.8 -7.272
6.81 -7.082
6.82 -6.902
6.83 -6.734
6.84 -6.586
6.85 -6.452
6.86 -6.333
6.87 -6.236
6.88 -6.165
6.89 -6.11
6.9 -6.072
6.91 -6.052
6.92 -6.049
6.93 -6.064
6.94 -6.096
6.95 -6.145
6.96 -6.208
6.97 -6.283
6.98 -6.371
6.99 -6.472
7.0 -6.601
7.01 -6.744
7.02 -6.9
7.03 -7.067
7.04 -7.246
7.05 -7.437
7.06 -7.642
7.07 -7.85
7.08 -8.072
7.09 -8.309
7.1 -8.549
7.11 -8.79
7.12 -9.027
7.13 -9.259
7.14 -9.481
7.15 -9.691
7.16 -9.898
7.17 -10.095
7.18 -10.272
7.19 -10.445
7.2 -10.594
7.21 -10.713
7.22 -10.801
7.23 -10.857
7.24 -10.879
7.25 -10.866
7.26 -10.819
7.27 -10.737
7.28 -10.623
7.29 -10.478
7.3 -10.304
7.31 -10.105
7.32 -9.885
7.33 -9.645
7.34 -9.391
7.35 -9.136
7.36 -8.888
7.37 -8.636
7.38 -8.381
7.39 -8.126
7.4 -7.867
7.41 -7.607
7.42 -7.375
7.43 -7.162
7.44 -6.958
7.45 -6.764
7.46 -6.588
7.47 -6.428
7.48 -6.283
7.49 -6.167
7.5 -6.074
7.51 -5.997
7.52 -5.937
7.53 -5.897
7.54 -5.876
7.55 -5.874
7.56 -5.888
7.57 -5.918
7.58 -5.964
7.59 -6.024
7.6 -6.103
7.61 -6.197
7.62 -6.307
7.63 -6.432
7.64 -6.576
7.65 -6.739
7.66 -6.914
7.67 -7.101
7.68 -7.299
7.69 -7.511
7.7 -7.736
7.71 -7.971
7.72 -8.218
7.73 -8.475
7.74 -8.732
7.75 -8.988
7.76 -9.239
7.77 -9.481
7.78 -9.711
7.79 -9.942
7.8 -10.16
7.81 -10.357
7.82 -10.545
7.83 -10.714
7.84 -10.85
7.85 -10.954
7.86 -11.024
7.87 -11.056
7.88 -11.051
7.89 -11.008
7.9 -10.927
7.91 -10.811
7.92 -10.66
7.93 -10.477
7.94 -10.267
7.95 -10.033
7.96 -9.777
7.97 -9.504
7.98 -9.22
7.99 -8.955
8.0 -8.683
8.01 -8.407
8.02 -8.132
8.03 -7.857
8.04 -7.576
8.05 -7.319
8.06 -7.088
8.07 -6.864
8.08 -6.654
8.09 -6.463
8.1 -6.286
8.11 -6.138
8.12 -6.016
8.13 -5.911
8.14 -5.823
8.15 -5.754
8.16 -5.707
8.17 -5.677
8.18 -5.662
8.19 -5.669
8.2 -5.691
8.21 -5.732
8.22 -5.793
8.23 -5.872
8.24 -5.968
8.25 -6.08
8.26 -6.208
8.27 -6.349
8.28 -6.504
8.29 -6.696
8.3 -6.89
8.31 -7.094
8.32 -7.308
8.33 -7.538
8.34 -7.78
8.35 -8.038
8.36 -8.313
8.37 -8.588
8.38 -8.864
8.39 -9.137
8.4 -9.404
8.41 -9.659
8.42 -9.912
8.43 -10.16
8.44 -10.387
8.45 -10.593
8.46 -10.792
8.47 -10.959
8.48 -11.091
8.49 -11.186
8.5 -11.242
8.51 -11.258
8.52 -11.232
8.53 -11.164
8.54 -11.056
8.55 -10.909
8.56 -10.727
8.57 -10.513
8.58 -10.269
8.59 -10.001
8.6 -9.712
8.61 -9.407
8.62 -9.108
8.63 -8.817
8.64 -8.519
8.65 -8.219
8.66 -7.923
8.67 -7.622
8.68 -7.328
8.69 -7.072
8.7 -6.825
8.71 -6.592
8.72 -6.377
8.73 -6.178
8.74 -6.022
8.75 -5.88
8.76 -5.755
8.77 -5.65
8.78 -5.565
8.79 -5.498
8.8 -5.448
8.81 -5.422
8.82 -5.415
8.83 -5.425
8.84 -5.459
8.85 -5.512
8.86 -5.584
8.87 -5.675
8.88 -5.785
8.89 -5.911
8.9 -6.053
8.91 -6.21
8.92 -6.379
8.93 -6.564
8.94 -6.786
8.95 -7.016
8.96 -7.244
8.97 -7.488
8.98 -7.745
8.99 -8.017
9.0 -8.317
9.01 -8.617
9.02 -8.913
9.03 -9.207
9.04 -9.494
9.05 -9.769
9.06 -10.05
9.07 -10.317
9.08 -10.563
9.09 -10.788
9.1 -11.0
9.11 -11.176
9.12 -11.315
9.13 -11.414
9.14 -11.469
9.15 -11.479
9.16 -11.443
9.17 -11.362
9.18 -11.238
9.19 -11.07
9.2 -10.866
9.21 -10.627
9.22 -10.355
9.23 -10.056
9.24 -9.734
9.25 -9.401
9.26 -9.074
9.27 -8.757
9.28 -8.433
9.29 -8.107
9.3 -7.785
9.31 -7.461
9.32 -7.15
9.33 -6.875
9.34 -6.609
9.35 -6.364
9.36 -6.135
9.37 -5.952
9.38 -5.782
9.39 -5.629
9.4 -5.496
9.41 -5.386
9.42 -5.286
9.43 -5.215
9.44 -5.169
9.45 -5.14
9.46 -5.133
9.47 -5.147
9.48 -5.182
9.49 -5.238
9.5 -5.315
9.51 -5.41
9.52 -5.526
9.53 -5.66
9.54 -5.811
9.55 -5.977
9.56 -6.157
9.57 -6.35
9.58 -6.554
9.59 -6.801
9.6 -7.063
9.61 -7.32
9.62 -7.588
9.63 -7.867
9.64 -8.174
9.65 -8.501
9.66 -8.828
9.67 -9.146
9.68 -9.46
9.69 -9.764
9.7 -10.073
9.71 -10.372
9.72 -10.648
9.73 -10.896
9.74 -11.141
9.75 -11.346
9.76 -11.511
9.77 -11.632
9.78 -11.706
9.79 -11.731
9.8 -11.705
9.81 -11.63
9.82 -11.509
9.83 -11.342
9.84 -11.129
9.85 -10.875
9.86 -10.584
9.87 -10.262
9.88 -9.914
9.89 -9.548
9.9 -9.178
9.91 -8.831
9.92 -8.479
9.93 -8.124
9.94 -7.769
9.95 -7.42
9.96 -7.081
9.97 -6.769
9.98 -6.48
9.99 -6.208
10.0 -5.974
10.01 -5.768
10.02 -5.575
10.03 -5.401
10.04 -5.249
10.05 -5.115
10.06 -5.004
10.07 -4.922
10.08 -4.861
10.09 -4.821
10.1 -4.8
10.11 -4.806
10.12 -4.835
10.13 -4.887
10.14 -4.961
10.15 -5.053
10.16 -5.165
10.17 -5.294
10.18 -5.441
10.19 -5.606
10.2 -5.789
10.21 -5.988
10.22 -6.2
10.23 -6.424
10.24 -6.669
10.25 -6.951
10.26 -7.25
10.27 -7.542
10.28 -7.839
10.29 -8.165
10.3 -8.513
10.31 -8.873
10.32 -9.221
10.33 -9.562
10.34 -9.894
10.35 -10.24
10.36 -10.566
10.37 -10.866
10.38 -11.139
10.39 -11.402
10.4 -11.623
10.41 -11.798
10.42 -11.924
10.43 -11.998
10.44 -12.02
10.45 -11.995
10.46 -11.91
10.47 -11.77
10.48 -11.576
10.49 -11.33
10.5 -11.037
10.51 -10.703
10.52 -10.335
10.53 -9.945
10.54 -9.543
10.55 -9.13
10.56 -8.744
10.57 -8.357
10.58 -7.967
10.59 -7.578
10.6 -7.199
10.61 -6.834
10.62 -6.499
10.63 -6.189
10.64 -5.917
10.65 -5.675
10.66 -5.447
10.67 -5.236
10.68 -5.054
10.69 -4.881
10.7 -4.738
10.71 -4.635
10.72 -4.553
10.73 -4.488
10.74 -4.448
10.75 -4.434
10.76 -4.444
10.77 -4.475
10.78 -4.527
10.79 -4.598
10.8 -4.686
10.81 -4.792
10.82 -4.915
10.83 -5.064
10.84 -5.232
10.85 -5.417
10.86 -5.619
10.87 -5.842
10.88 -6.079
10.89 -6.329
10.9 -6.59
10.91 -6.9
10.92 -7.227
10.93 -7.564
10.94 -7.891
10.95 -8.243
10.96 -8.619
10.97 -9.009
10.98 -9.395
10.99 -9.765
11.0 -10.144
11.01 -10.52
11.02 -10.874
11.03 -11.196
11.04 -11.497
11.05 -11.771
11.06 -11.998
11.07 -12.173
11.08 -12.293
11.09 -12.364
11.1 -12.377
11.11 -12.321
11.12 -12.198
11.13 -12.014
11.14 -11.772
11.15 -11.475
11.16 -11.128
11.17 -10.739
11.18 -10.307
11.19 -9.862
11.2 -9.412
11.21 -8.957
11.22 -8.523
11.23 -8.092
11.24 -7.661
11.25 -7.236
11.26 -6.83
11.27 -6.437
11.28 -6.085
11.29 -5.784
11.3 -5.504
11.31 -5.237
11.32 -4.994
11.33 -4.77
11.34 -4.57
11.35 -4.415
11.36 -4.29
11.37 -4.175
11.38 -4.087
11.39 -4.03
11.4 -3.997
11.41 -3.987
11.42 -3.999
11.43 -4.033
11.44 -4.087
11.45 -4.16
11.46 -4.247
11.47 -4.353
11.48 -4.483
11.49 -4.629
11.5 -4.791
11.51 -4.969
11.52 -5.177
11.53 -5.404
11.54 -5.647
11.55 -5.914
11.56 -6.194
11.57 -6.486
11.58 -6.807
11.59 -7.167
11.6 -7.542
11.61 -7.92
11.62 -8.302
11.63 -8.71
11.64 -9.133
11.65 -9.566
11.66 -9.972
11.67 -10.407
11.68 -10.824
11.69 -11.213
11.7 -11.565
11.71 -11.9
11.72 -12.193
11.73 -12.431
11.74 -12.612
11.75 -12.747
11.76 -12.81
11.77 -12.79
11.78 -12.698
11.79 -12.536
11.8 -12.306
11.81 -12.009
11.82 -11.651
11.83 -11.238
11.84 -10.781
11.85 -10.29
11.86 -9.78
11.87 -9.265
11.88 -8.761
11.89 -8.269
11.9 -7.783
11.91 -7.302
11.92 -6.844
11.93 -6.392
11.94 -5.974
11.95 -5.634
11.96 -5.306
11.97 -4.993
11.98 -4.706
11.99 -4.444
12.0 -4.218
12.01 -4.027
12.02 -3.867
12.03 -3.712
12.04 -3.602
12.05 -3.521
12.06 -3.465
12.07 -3.43
12.08 -3.417
12.09 -3.427
12.1 -3.455
12.11 -3.505
12.12 -3.571
12.13 -3.654
12.14 -3.754
12.15 -3.871
12.16 -4.003
12.17 -4.159
12.18 -4.336
12.19 -4.525
12.2 -4.736
12.21 -4.964
12.22 -5.221
12.23 -5.503
12.24 -5.804
12.25 -6.126
12.26 -6.459
12.27 -6.815
12.28 -7.224
12.29 -7.651
12.3 -8.087
12.31 -8.519
12.32 -8.974
12.33 -9.444
12.34 -9.922
12.35 -10.407
12.36 -10.892
12.37 -11.354
12.38 -11.779
12.39 -12.166
12.4 -12.524
12.41 -12.823
12.42 -13.061
12.43 -13.244
12.44 -13.334
12.45 -13.339
12.46 -13.262
12.47 -13.1
12.48 -12.858
12.49 -12.537
12.5 -12.141
12.51 -11.68
12.52 -11.163
12.53 -10.602
12.54 -10.031
12.55 -9.435
12.56 -8.841
12.57 -8.283
12.58 -7.713
12.59 -7.164
12.6 -6.644
12.61 -6.133
12.62 -5.673
12.63 -5.277
12.64 -4.893
12.65 -4.532
12.66 -4.215
12.67 -3.914
12.68 -3.652
12.69 -3.446
12.7 -3.241
12.71 -3.079
12.72 -2.95
12.73 -2.847
12.74 -2.77
12.75 -2.713
12.76 -2.676
12.77 -2.661
12.78 -2.662
12.79 -2.677
12.8 -2.707
12.81 -2.753
12.82 -2.818
12.83 -2.9
12.84 -2.999
12.85 -3.114
12.86 -3.244
12.87 -3.391
12.88 -3.558
12.89 -3.746
12.9 -3.952
12.91 -4.177
12.92 -4.43
12.93 -4.698
12.94 -4.984
12.95 -5.305
12.96 -5.654
12.97 -6.03
12.98 -6.418
12.99 -6.825
13.0 -7.302
13.01 -7.792
13.02 -8.303
13.03 -8.809
13.04 -9.329
13.05 -9.866
13.06 -10.434
13.07 -11.003
13.08 -11.56
13.09 -12.086
13.1 -12.557
13.11 -13.008
13.12 -13.386
13.13 -13.704
13.14 -13.933
13.15 -14.069
13.16 -14.111
13.17 -14.045
13.18 -13.871
13.19 -13.589
13.2 -13.218
13.21 -12.755
13.22 -12.215
13.23 -11.606
13.24 -10.94
13.25 -10.259
13.26 -9.561
13.27 -8.847
13.28 -8.185
13.29 -7.515
13.3 -6.858
13.31 -6.254
13.32 -5.666
13.32 -5.666
13.33 -5.151
13.34 -4.671
13.35 -4.227
13.36 -3.823
13.37 -3.436
13.38 -3.106
13.39 -2.83
13.4 -2.561
13.41 -2.335
13.42 -2.15
13.43 -1.997
13.44 -1.869
13.45 -1.751
13.46 -1.656
13.47 -1.558
13.48 -1.493
13.49 -1.455
13.5 -1.435
13.51 -1.429
13.52 -1.432
13.53 -1.447
13.54 -1.475
13.55 -1.51
13.56 -1.556
13.57 -1.609
13.58 -1.677
13.59 -1.766
13.6 -1.863
13.61 -1.967
13.62 -2.091
13.63 -2.223
13.64 -2.363
13.65 -2.523
13.66 -2.693
13.67 -2.875
13.68 -3.089
13.69 -3.317
13.7 -3.563
13.71 -3.836
13.72 -4.131
13.73 -4.462
13.74 -4.808
13.75 -5.178
13.76 -5.603
13.77 -6.062
13.78 -6.543
13.79 -7.071
13.8 -7.655
13.81 -8.257
13.82 -8.907
13.83 -9.529
13.84 -10.174
13.85 -10.89
13.86 -11.592
13.87 -12.292
13.88 -12.966
13.89 -13.587
13.9 -14.156
13.91 -14.639
13.92 -15.039
13.93 -15.321
13.94 -15.464
13.95 -15.47
13.96 -15.325
13.97 -15.025
13.98 -14.583
13.99 -14.012
14.0 -13.325
14.01 -12.559
14.02 -11.722
14.03 -10.842
14.04 -9.944
14.05 -9.031
14.06 -8.153
14.07 -7.31
14.08 -6.468
14.09 -5.679
14.1 -4.982
14.11 -4.299
14.12 -3.69
14.13 -3.142
14.14 -2.62
14.15 -2.161
14.16 -1.768
14.17 -1.386
14.18 -1.044
14.19 -0.768
14.2 -0.517
14.21 -0.304
14.22 -0.114
14.23 0.085
14.24 0.258
14.25 0.41
14.26 0.525
14.27 0.635
14.28 0.745
14.29 0.849
14.3 0.94
14.31 1.046
14.32 1.152
14.33 1.256
14.34 1.361
14.35 1.462
14.36 1.584
14.37 1.708
14.38 1.828
14.39 1.955
14.4 2.1
14.41 2.25
14.42 2.409
14.43 2.58
14.44 2.763
14.45 2.958
14.46 3.172
14.47 3.401
14.48 3.672
14.49 3.951
14.5 4.26
14.51 4.592
14.52 4.961
14.53 5.359
14.54 5.778
14.55 6.216
14.56 6.729
14.57 7.286
14.58 7.842
14.59 8.443
14.6 9.088
14.61 9.731
14.62 10.386
14.63 11.059
14.64 11.77
14.65 12.445
14.66 13.111
14.67 13.731
14.68 14.287
14.69 14.757
14.7 15.12
14.71 15.359
14.72 15.46
14.73 15.418
14.74 15.227
14.75 14.888
14.76 14.407
14.77 13.799
14.78 13.083
14.79 12.325
14.8 11.506
14.81 10.626
14.82 9.716
14.83 8.81
14.84 7.945
14.85 7.093
14.86 6.307
14.87 5.56
14.88 4.86
14.89 4.225
14.9 3.611
14.91 3.073
14.92 2.571
14.93 2.13
14.94 1.734
14.95 1.378
14.96 1.074
14.97 0.817
14.98 0.586
14.99 0.366
15.0 0.161
15.01 -0.023
15.02 -0.189
15.03 -0.319
15.04 -0.443
15.05 -0.552
15.06 -0.66
15.07 -0.763
15.08 -0.858
15.09 -0.961
15.1 -1.059
15.11 -1.153
15.12 -1.256
15.13 -1.352
15.14 -1.454
15.15 -1.569
15.16 -1.676
15.17 -1.81
15.18 -1.943
15.19 -2.093
15.2 -2.251
15.21 -2.419
15.22 -2.602
15.23 -2.794
15.24 -3.008
15.25 -3.245
15.26 -3.494
15.27 -3.768
15.28 -4.067
15.29 -4.399
15.3 -4.746
15.31 -5.118
15.32 -5.539
15.33 -5.996
15.34 -6.48
15.35 -7.001
15.36 -7.588
15.37 -8.19
15.38 -8.839
15.39 -9.47
15.4 -10.116
15.41 -10.833
15.42 -11.537
15.43 -12.242
15.44 -12.931
15.45 -13.555
15.46 -14.149
15.47 -14.641
15.48 -15.052
15.49 -15.345
15.5 -15.5
15.51 -15.519
15.52 -15.386
15.53 -15.097
15.54 -14.663
15.55 -14.099
15.56 -13.415
15.57 -12.649
15.58 -11.81
15.59 -10.925
15.6 -10.023
15.61 -9.103
15.62 -8.212
15.63 -7.366
15.64 -6.514
15.65 -5.715
15.66 -5.01
15.67 -4.319
15.68 -3.699
15.69 -3.144
15.7 -2.615
15.71 -2.15
15.72 -1.75
15.73 -1.364
15.74 -1.015
15.75 -0.735
15.76 -0.48
15.77 -0.259
15.78 -0.07
15.79 0.134
15.8 0.313
15.81 0.459
15.82 0.579
15.83 0.695
15.84 0.81
15.85 0.913
15.86 1.02
15.87 1.124
15.88 1.232
15.89 1.341
15.9 1.445
15.91 1.564
15.92 1.691
15.93 1.811
15.94 1.935
15.95 2.078
15.96 2.227
15.97 2.382
15.98 2.548
15.99 2.726
16.0 2.916
16.01 3.123
16.02 3.344
16.03 3.601
16.04 3.876
16.05 4.171
16.06 4.492
16.07 4.84
16.08 5.231
16.09 5.636
16.1 6.064
16.11 6.535
16.12 7.079
16.13 7.63
16.14 8.184
16.15 8.826
16.16 9.461
16.17 10.101
16.18 10.753
16.19 11.44
16.2 12.128
16.21 12.788
16.22 13.421
16.23 13.992
16.24 14.491
16.25 14.895
16.26 15.183
16.27 15.341
16.28 15.36
16.29 15.235
16.3 14.963
16.31 14.548
16.32 14.005
16.33 13.338
16.34 12.617
16.35 11.838
16.36 10.996
16.37 10.117
16.38 9.21
16.39 8.344
16.4 7.505
16.41 6.668
16.42 5.953
16.43 5.201
16.44 4.579
16.45 3.955
16.46 3.39
16.47 2.882
16.48 2.418
16.49 2.008
16.5 1.644
16.51 1.322
16.52 1.036
16.53 0.8
16.54 0.587
16.55 0.38
16.56 0.189
16.57 0.027
16.58 -0.129
16.59 -0.248
16.6 -0.36
16.61 -0.46
16.62 -0.551
16.63 -0.65
16.64 -0.741
16.65 -0.825
16.66 -0.916
16.67 -1.005
16.68 -1.094
16.69 -1.19
16.7 -1.281
16.71 -1.374
16.72 -1.479
16.73 -1.593
16.74 -1.704
16.75 -1.846
16.76 -1.983
16.77 -2.142
16.78 -2.308
16.79 -2.488
16.8 -2.681
16.81 -2.885
16.82 -3.123
16.83 -3.373
16.84 -3.644
16.85 -3.944
16.86 -4.266
16.87 -4.623
16.88 -4.999
16.89 -5.415
16.9 -5.873
16.91 -6.365
16.92 -6.882
16.93 -7.483
16.94 -8.098
16.95 -8.754
16.96 -9.413
16.97 -10.072
16.98 -10.806
16.99 -11.531
17.0 -12.259
17.01 -12.976
17.02 -13.634
17.03 -14.258
17.04 -14.783
17.05 -15.222
17.06 -15.533
17.07 -15.709
17.08 -15.743
17.09 -15.618
17.1 -15.329
17.11 -14.884
17.12 -14.302
17.13 -13.594
17.14 -12.798
17.15 -11.926
17.16 -11.011
17.17 -10.076
17.18 -9.12
17.19 -8.196
17.2 -7.32
17.21 -6.441
17.22 -5.608
17.23 -4.884
17.24 -4.165
17.25 -3.53
17.26 -2.955
17.27 -2.415
17.28 -1.942
17.29 -1.523
17.3 -1.109
17.31 -0.776
17.32 -0.474
17.33 -0.215
17.34 0.005
17.35 0.236
17.36 0.443
17.37 0.605
17.38 0.755
17.39 0.893
17.4 1.014
17.41 1.146
17.42 1.275
17.43 1.4
17.44 1.527
17.45 1.669
17.46 1.797
17.47 1.925
17.48 2.069
17.49 2.216
17.5 2.366
17.51 2.524
17.52 2.69
17.53 2.867
17.54 3.056
17.55 3.258
17.56 3.481
17.57 3.737
17.58 3.998
17.59 4.288
17.6 4.597
17.61 4.938
17.62 5.306
17.63 5.692
17.64 6.097
17.65 6.546
17.66 7.057
17.67 7.574
17.68 8.085
17.69 8.688
17.7 9.289
17.71 9.891
17.72 10.503
17.73 11.138
17.74 11.787
17.75 12.4
17.76 13.001
17.77 13.545
17.78 14.007
17.79 14.406
17.8 14.704
17.81 14.887
17.82 14.943
17.83 14.867
17.84 14.658
17.85 14.315
17.86 13.854
17.87 13.284
17.88 12.642
17.89 11.946
17.9 11.19
17.91 10.388
17.92 9.55
17.93 8.734
17.94 7.947
17.95 7.171
17.96 6.447
17.97 5.773
17.98 5.111
17.99 4.545
18.0 3.981
18.01 3.478
18.02 3.029
18.03 2.61
18.04 2.248
18.05 1.934
18.06 1.648
18.07 1.404
18.08 1.188
18.09 1.012
18.1 0.842
18.11 0.699
18.12 0.57
18.13 0.446
18.14 0.34
18.15 0.256
18.16 0.183
18.17 0.121
18.18 0.063
18.19 0.014
18.2 -0.026
18.21 -0.062
18.22 -0.095
18.23 -0.127
18.24 -0.159
18.25 -0.197
18.26 -0.238
18.27 -0.28
18.28 -0.32
18.29 -0.36
18.3 -0.398
18.31 -0.436
18.32 -0.475
18.33 -0.511
18.34 -0.556
18.35 -0.608
18.36 -0.662
18.37 -0.715
18.38 -0.774
18.39 -0.841
18.4 -0.919
18.41 -1.003
18.42 -1.092
18.43 -1.196
18.44 -1.301
18.45 -1.415
18.46 -1.553
18.47 -1.689
18.48 -1.863
18.49 -2.042
18.5 -2.245
18.51 -2.465
18.52 -2.705
18.53 -2.968
18.54 -3.267
18.55 -3.586
18.56 -3.943
18.57 -4.337
18.58 -4.766
18.59 -5.223
18.6 -5.749
18.61 -6.321
18.62 -6.927
18.63 -7.634
18.64 -8.361
18.65 -9.148
18.66 -9.938
18.67 -10.767
18.68 -11.647
18.69 -12.522
18.7 -13.406
18.71 -14.264
18.72 -15.109
18.73 -15.819
18.74 -16.403
18.75 -16.845
18.76 -17.126
18.77 -17.211
18.78 -17.094
18.79 -16.764
18.8 -16.22
18.81 -15.478
18.82 -14.567
18.83 -13.52
18.84 -12.382
18.85 -11.229
18.86 -10.067
18.87 -8.867
18.88 -7.739
18.89 -6.646
18.9 -5.604
18.91 -4.636
18.92 -3.726
18.93 -2.9
18.94 -2.164
18.95 -1.48
18.96 -0.842
18.97 -0.249
18.98 0.204
18.99 0.643
19.0 1.04
19.01 1.361
19.02 1.648
19.03 1.935
19.04 2.201
19.05 2.459
19.06 2.702
19.07 2.93
19.08 3.151
19.09 3.364
19.1 3.58
19.11 3.796
19.12 4.002
19.13 4.221
19.14 4.443
19.15 4.667
19.16 4.912
19.17 5.165
19.18 5.423
19.19 5.692
19.2 5.968
19.21 6.248
19.22 6.587
19.23 6.934
19.24 7.281
19.25 7.625
19.26 7.969
19.27 8.383
19.28 8.801
19.29 9.216
19.3 9.632
19.31 10.044
19.32 10.445
19.33 10.856
19.34 11.249
19.35 11.6
19.36 11.913
19.37 12.185
19.38 12.406
19.39 12.577
19.4 12.686
19.41 12.728
19.42 12.699
19.43 12.598
19.44 12.425
19.45 12.183
19.46 11.88
19.47 11.521
19.48 11.12
19.49 10.685
19.5 10.211
19.51 9.715
19.52 9.22
19.53 8.732
19.54 8.248
19.55 7.758
19.56 7.27
19.57 6.831
19.58 6.439
19.59 6.051
19.6 5.67
19.61 5.349
19.62 5.062
19.63 4.791
19.64 4.544
19.65 4.316
19.66 4.128
19.67 3.978
19.68 3.853
19.69 3.747
19.7 3.666
19.71 3.609
19.72 3.575
19.73 3.564
19.74 3.573
19.75 3.602
19.76 3.652
19.77 3.722
19.78 3.812
19.79 3.92
19.8 4.046
19.81 4.192
19.82 4.354
19.83 4.532
19.84 4.734
19.85 4.963
19.86 5.204
19.87 5.46
19.88 5.732
19.89 6.016
19.9 6.333
19.91 6.7
19.92 7.076
19.93 7.455
19.94 7.835
19.95 8.279
19.96 8.739
19.97 9.204
19.98 9.674


==> data/lorenz_infer_x_single_true.txt <==
0.02 0.183
0.03 0.266
0.04 0.346
0.05 0.428
0.06 0.511
0.07 0.598
0.08 0.691
0.09 0.791
0.1 0.901
0.11 1.021
0.12 1.155
0.13 1.303
0.14 1.468
0.15 1.652
0.16 1.858
0.17 2.089
0.18 2.347
0.19 2.636
0.2 2.959
0.21 3.321
0.22 3.726
0.23 4.177
0.24 4.681
0.25 5.242
0.26 5.864
0.27 6.553
0.28 7.313
0.29 8.145
0.3 9.052
0.31 10.033
0.32 11.081
0.33 12.187
0.34 13.336
0.35 14.502
0.36 15.653
0.37 16.749
0.38 17.74
0.39 18.572
0.4 19.19
0.41 19.543
0.42 19.595
0.43 19.324
0.44 18.731
0.45 17.838
0.46 16.686
0.47 15.329
0.48 13.828
0.49 12.241
0.5 10.623
0.51 9.02
0.52 7.468
0.53 5.994
0.54 4.614
0.55 3.339
0.56 2.173
0.57 1.114
0.58 0.16
0.59 -0.695
0.6 -1.459
0.61 -2.14
0.62 -2.745
0.63 -3.282
0.64 -3.759
0.65 -4.184
0.66 -4.562
0.67 -4.901
0.68 -5.206
0.69 -5.482
0.7 -5.734
0.71 -5.965
0.72 -6.18
0.73 -6.38
0.74 -6.57
0.75 -6.751
0.76 -6.925
0.77 -7.094
0.78 -7.259
0.79 -7.42
0.8 -7.579
0.81 -7.736
0.82 -7.892
0.83 -8.045
0.84 -8.197
0.85 -8.346
0.86 -8.492
0.87 -8.635
0.88 -8.773
0.89 -8.906
0.9 -9.032
0.91 -9.151
0.92 -9.261
0.93 -9.362
0.94 -9.451
0.95 -9.529
0.96 -9.593
0.97 -9.644
0.98 -9.68
0.99 -9.702
1.0 -9.708
1.01 -9.698
1.02 -9.673
1.03 -9.633
1.04 -9.579
1.05 -9.511
1.06 -9.43
1.07 -9.337
1.08 -9.234
1.09 -9.122
1.1 -9.003
1.11 -8.878
1.12 -8.748
1.13 -8.616
1.14 -8.483
1.15 -8.351
1.16 -8.22
1.17 -8.093
1.18 -7.97
1.19 -7.853
1.2 -7.743
1.21 -7.64
1.22 -7.547
1.23 -7.462
1.24 -7.388
1.25 -7.323
1.26 -7.27
1.27 -7.227
1.28 -7.196
1.29 -7.176
1.3 -7.167
1.31 -7.17
1.32 -7.184
1.33 -7.209
1.34 -7.246
1.35 -7.292
1.36 -7.349
1.37 -7.416
1.38 -7.493
1.39 -7.578
1.4 -7.672
1.41 -7.774
1.42 -7.883
1.43 -7.998
1.44 -8.118
1.45 -8.243
1.46 -8.371
1.47 -8.501
1.48 -8.633
1.49 -8.764
1.5 -8.893
1.51 -9.02
1.52 -9.141
1.53 -9.257
1.54 -9.366
1.55 -9.465
1.56 -9.554
1.57 -9.631
1.58 -9.696
1.59 -9.747
1.6 -9.782
1.61 -9.802
1.62 -9.807
1.63 -9.795
1.64 -9.766
1.65 -9.722
1.66 -9.663
1.67 -9.589
1.68 -9.501
1.69 -9.402
1.7 -9.291
1.71 -9.17
1.72 -9.042
1.73 -8.908
1.74 -8.769
1.75 -8.628
1.76 -8.486
1.77 -8.344
1.78 -8.204
1.79 -8.068
1.8 -7.938
1.81 -7.813
1.82 -7.696
1.83 -7.587
1.84 -7.487
1.85 -7.397
1.86 -7.318
1.87 -7.249
1.88 -7.192
1.89 -7.147
1.9 -7.113
1.91 -7.092
1.92 -7.082
1.93 -7.084
1.94 -7.099
1.95 -7.124
1.96 -7.162
1.97 -7.21
1.98 -7.27
1.99 -7.34
2.0 -7.42
2.01 -7.509
2.02 -7.608
2.03 -7.715
2.04 -7.829
2.05 -7.95
2.06 -8.077
2.07 -8.209
2.08 -8.345
2.09 -8.483
2.1 -8.622
2.11 -8.762
2.12 -8.9
2.13 -9.035
2.14 -9.165
2.15 -9.29
2.16 -9.406
2.17 -9.514
2.18 -9.61
2.19 -9.695
2.2 -9.765
2.21 -9.821
2.22 -9.861
2.23 -9.885
2.24 -9.891
2.25 -9.88
2.26 -9.852
2.27 -9.806
2.28 -9.744
2.29 -9.666
2.3 -9.574
2.31 -9.468
2.32 -9.35
2.33 -9.222
2.34 -9.086
2.35 -8.943
2.36 -8.795
2.37 -8.644
2.38 -8.492
2.39 -8.341
2.4 -8.192
2.41 -8.047
2.42 -7.908
2.43 -7.775
2.44 -7.65
2.45 -7.533
2.46 -7.427
2.47 -7.331
2.48 -7.246
2.49 -7.173
2.5 -7.111
2.51 -7.062
2.52 -7.025
2.53 -7.001
2.54 -6.99
2.55 -6.991
2.56 -7.005
2.57 -7.031
2.58 -7.069
2.59 -7.119
2.6 -7.18
2.61 -7.252
2.62 -7.335
2.63 -7.429
2.64 -7.531
2.65 -7.643
2.66 -7.763
2.67 -7.89
2.68 -8.023
2.69 -8.162
2.7 -8.306
2.71 -8.452
2.72 -8.6
2.73 -8.749
2.74 -8.896
2.75 -9.041
2.76 -9.181
2.77 -9.315
2.78 -9.441
2.79 -9.558
2.8 -9.663
2.81 -9.756
2.82 -9.835
2.83 -9.897
2.84 -9.943
2.85 -9.972
2.86 -9.981
2.87 -9.973
2.88 -9.945
2.89 -9.899
2.9 -9.836
2.91 -9.755
2.92 -9.658
2.93 -9.546
2.94 -9.422
2.95 -9.287
2.96 -9.142
2.97 -8.99
2.98 -8.832
2.99 -8.671
3.0 -8.509
3.01 -8.348
3.02 -8.189
3.03 -8.034
3.04 -7.885
3.05 -7.742
3.06 -7.608
3.07 -7.483
3.08 -7.369
3.09 -7.266
3.1 -7.174
3.11 -7.094
3.12 -7.028
3.13 -6.974
3.14 -6.933
3.15 -6.906
3.16 -6.891
3.17 -6.89
3.18 -6.902
3.19 -6.927
3.2 -6.965
3.21 -7.015
3.22 -7.078
3.23 -7.152
3.24 -7.237
3.25 -7.334
3.26 -7.44
3.27 -7.556
3.28 -7.681
3.29 -7.814
3.3 -7.954
3.31 -8.1
3.32 -8.251
3.33 -8.406
3.34 -8.563
3.35 -8.721
3.36 -8.879
3.37 -9.034
3.38 -9.185
3.39 -9.33
3.4 -9.467
3.41 -9.595
3.42 -9.711
3.43 -9.814
3.44 -9.902
3.45 -9.973
3.46 -10.027
3.47 -10.062
3.48 -10.078
3.49 -10.073
3.5 -10.049
3.51 -10.004
3.52 -9.94
3.53 -9.857
3.54 -9.757
3.55 -9.641
3.56 -9.51
3.57 -9.367
3.58 -9.214
3.59 -9.053
3.6 -8.885
3.61 -8.714
3.62 -8.541
3.63 -8.368
3.64 -8.198
3.65 -8.032
3.66 -7.871
3.67 -7.718
3.68 -7.574
3.69 -7.439
3.7 -7.315
3.71 -7.203
3.72 -7.103
3.73 -7.016
3.74 -6.943
3.75 -6.883
3.76 -6.836
3.77 -6.804
3.78 -6.786
3.79 -6.781
3.8 -6.791
3.81 -6.814
3.82 -6.85
3.83 -6.9
3.84 -6.962
3.85 -7.037
3.86 -7.124
3.87 -7.222
3.88 -7.331
3.89 -7.451
3.9 -7.58
3.91 -7.718
3.92 -7.865
3.93 -8.018
3.94 -8.176
3.95 -8.34
3.96 -8.506
3.97 -8.674
3.98 -8.842
3.99 -9.009
4.0 -9.172
4.01 -9.329
4.02 -9.479
4.03 -9.619
4.04 -9.748
4.05 -9.864
4.06 -9.964
4.07 -10.047
4.08 -10.111
4.09 -10.156
4.1 -10.179
4.11 -10.182
4.12 -10.162
4.13 -10.121
4.14 -10.059
4.15 -9.976
4.16 -9.874
4.17 -9.754
4.18 -9.618
4.19 -9.469
4.2 -9.307
4.21 -9.136
4.22 -8.959
4.23 -8.776
4.24 -8.591
4.25 -8.406
4.26 -8.224
4.27 -8.045
4.28 -7.872
4.29 -7.706
4.3 -7.55
4.31 -7.404
4.32 -7.269
4.33 -7.146
4.34 -7.036
4.35 -6.94
4.36 -6.858
4.37 -6.79
4.38 -6.737
4.39 -6.698
4.4 -6.674
4.41 -6.664
4.42 -6.669
4.43 -6.689
4.44 -6.722
4.45 -6.769
4.46 -6.83
4.47 -6.905
4.48 -6.991
4.49 -7.091
4.5 -7.202
4.51 -7.324
4.52 -7.457
4.53 -7.6
4.54 -7.751
4.55 -7.91
4.56 -8.076
4.57 -8.248
4.58 -8.424
4.59 -8.602
4.6 -8.782
4.61 -8.96
4.62 -9.136
4.63 -9.307
4.64 -9.472
4.65 -9.627
4.66 -9.771
4.67 -9.901
4.68 -10.016
4.69 -10.114
4.7 -10.192
4.71 -10.249
4.72 -10.284
4.73 -10.297
4.74 -10.286
4.75 -10.251
4.76 -10.193
4.77 -10.113
4.78 -10.011
4.79 -9.89
4.8 -9.751
4.81 -9.595
4.82 -9.427
4.83 -9.247
4.84 -9.059
4.85 -8.865
4.86 -8.667
4.87 -8.469
4.88 -8.272
4.89 -8.079
4.9 -7.892
4.91 -7.713
4.92 -7.542
4.93 -7.382
4.94 -7.234
4.95 -7.099
4.96 -6.977
4.97 -6.869
4.98 -6.776
4.99 -6.698
5.0 -6.635
5.01 -6.588
5.02 -6.556
5.03 -6.539
5.04 -6.538
5.05 -6.552
5.06 -6.58
5.07 -6.624
5.08 -6.681
5.09 -6.753
5.1 -6.838
5.11 -6.937
5.12 -7.048
5.13 -7.172
5.14 -7.307
5.15 -7.452
5.16 -7.608
5.17 -7.773
5.18 -7.945
5.19 -8.125
5.2 -8.309
5.21 -8.498
5.22 -8.689
5.23 -8.88
5.24 -9.07
5.25 -9.256
5.26 -9.437
5.27 -9.609
5.28 -9.77
5.29 -9.919
5.3 -10.052
5.31 -10.167
5.32 -10.263
5.33 -10.337
5.34 -10.389
5.35 -10.415
5.36 -10.417
5.37 -10.393
5.38 -10.344
5.39 -10.27
5.4 -10.173
5.41 -10.053
5.42 -9.912
5.43 -9.753
5.44 -9.579
5.45 -9.391
5.46 -9.193
5.47 -8.987
5.48 -8.777
5.49 -8.564
5.5 -8.352
5.51 -8.144
5.52 -7.94
5.53 -7.744
5.54 -7.557
5.55 -7.381
5.56 -7.217
5.57 -7.066
5.58 -6.93
5.59 -6.808
5.6 -6.701
5.61 -6.61
5.62 -6.535
5.63 -6.476
5.64 -6.434
5.65 -6.408
5.66 -6.397
5.67 -6.403
5.68 -6.425
5.69 -6.461
5.7 -6.514
5.71 -6.581
5.72 -6.662
5.73 -6.758
5.74 -6.867
5.75 -6.989
5.76 -7.124
5.77 -7.271
5.78 -7.429
5.79 -7.598
5.8 -7.776
5.81 -7.962
5.82 -8.154
5.83 -8.353
5.84 -8.555
5.85 -8.759
5.86 -8.963
5.87 -9.166
5.88 -9.363
5.89 -9.554
5.9 -9.736
5.91 -9.906
5.92 -10.06
5.93 -10.198
5.94 -10.316
5.95 -10.413
5.96 -10.485
5.97 -10.532
5.98 -10.552
5.99 -10.545
6.0 -10.511
6.01 -10.448
6.02 -10.36
6.03 -10.245
6.04 -10.108
6.05 -9.949
6.06 -9.771
6.07 -9.577
6.08 -9.37
6.09 -9.154
6.1 -8.93
6.11 -8.703
6.12 -8.475
6.13 -8.248
6.14 -8.027
6.15 -7.812
6.16 -7.606
6.17 -7.411
6.18 -7.227
6.19 -7.058
6.2 -6.903
6.21 -6.763
6.22 -6.639
6.23 -6.532
6.24 -6.442
6.25 -6.368
6.26 -6.312
6.27 -6.273
6.28 -6.25
6.29 -6.245
6.3 -6.256
6.31 -6.283
6.32 -6.327
6.33 -6.386
6.34 -6.46
6.35 -6.55
6.36 -6.655
6.37 -6.773
6.38 -6.906
6.39 -7.051
6.4 -7.209
6.41 -7.379
6.42 -7.56
6.43 -7.75
6.44 -7.949
6.45 -8.156
6.46 -8.368
6.47 -8.584
6.48 -8.803
6.49 -9.021
6.5 -9.237
6.51 -9.449
6.52 -9.653
6.53 -9.846
6.54 -10.027
6.55 -10.192
6.56 -10.337
6.57 -10.462
6.58 -10.562
6.59 -10.636
6.6 -10.682
6.61 -10.699
6.62 -10.687
6.63 -10.644
6.64 -10.571
6.65 -10.47
6.66 -10.341
6.67 -10.187
6.67 -10.187
6.68 -10.011
6.69 -9.815
6.7 -9.603
6.71 -9.377
6.72 -9.141
6.73 -8.899
6.74 -8.654
6.75 -8.409
6.76 -8.167
6.77 -7.93
6.78 -7.702
6.79 -7.484
6.8 -7.278
6.81 -7.086
6.82 -6.908
6.83 -6.746
6.84 -6.601
6.85 -6.474
6.86 -6.363
6.87 -6.271
6.88 -6.196
6.89 -6.14
6.9 -6.101
6.91 -6.08
6.92 -6.077
6.93 -6.091
6.94 -6.122
6.95 -6.169
6.96 -6.233
6.97 -6.313
6.98 -6.409
6.99 -6.521
7.0 -6.647
7.01 -6.787
7.02 -6.942
7.03 -7.109
7.04 -7.289
7.05 -7.481
7.06 -7.683
7.07 -7.895
7.08 -8.115
7.09 -8.341
7.1 -8.572
7.11 -8.806
7.12 -9.04
7.13 -9.273
7.14 -9.5
7.15 -9.721
7.16 -9.93
7.17 -10.126
7.18 -10.304
7.19 -10.463
7.2 -10.599
7.21 -10.708
7.22 -10.79
7.23 -10.841
7.24 -10.86
7.25 -10.847
7.26 -10.801
7.27 -10.722
7.28 -10.612
7.29 -10.472
7.3 -10.305
7.31 -10.114
7.32 -9.901
7.33 -9.67
7.34 -9.426
7.35 -9.171
7.36 -8.909
7.37 -8.645
7.38 -8.381
7.39 -8.12
7.4 -7.866
7.41 -7.622
7.42 -7.389
7.43 -7.169
7.44 -6.964
7.45 -6.775
7.46 -6.603
7.47 -6.449
7.48 -6.313
7.49 -6.196
7.5 -6.098
7.51 -6.019
7.52 -5.959
7.53 -5.917
7.54 -5.894
7.55 -5.889
7.56 -5.903
7.57 -5.934
7.58 -5.983
7.59 -6.048
7.6 -6.131
7.61 -6.23
7.62 -6.345
7.63 -6.475
7.64 -6.621
7.65 -6.782
7.66 -6.957
7.67 -7.145
7.68 -7.346
7.69 -7.558
7.7 -7.782
7.71 -8.014
7.72 -8.254
7.73 -8.501
7.74 -8.751
7.75 -9.002
7.76 -9.253
7.77 -9.5
7.78 -9.74
7.79 -9.97
7.8 -10.186
7.81 -10.385
7.82 -10.564
7.83 -10.718
7.84 -10.845
7.85 -10.942
7.86 -11.006
7.87 -11.036
7.88 -11.031
7.89 -10.989
7.9 -10.911
7.91 -10.799
7.92 -10.654
7.93 -10.479
7.94 -10.276
7.95 -10.049
7.96 -9.802
7.97 -9.539
7.98 -9.264
7.99 -8.982
8.0 -8.696
8.01 -8.41
8.02 -8.128
8.03 -7.853
8.04 -7.588
8.05 -7.335
8.06 -7.097
8.07 -6.874
8.08 -6.668
8.09 -6.481
8.1 -6.313
8.11 -6.164
8.12 -6.036
8.13 -5.927
8.14 -5.838
8.15 -5.769
8.16 -5.72
8.17 -5.69
8.18 -5.68
8.19 -5.688
8.2 -5.715
8.21 -5.76
8.22 -5.823
8.23 -5.903
8.24 -6.001
8.25 -6.115
8.26 -6.246
8.27 -6.394
8.28 -6.557
8.29 -6.735
8.3 -6.928
8.31 -7.135
8.32 -7.355
8.33 -7.587
8.34 -7.83
8.35 -8.083
8.36 -8.344
8.37 -8.61
8.38 -8.88
8.39 -9.151
8.4 -9.42
8.41 -9.684
8.42 -9.94
8.43 -10.183
8.44 -10.41
8.45 -10.617
8.46 -10.8
8.47 -10.955
8.48 -11.079
8.49 -11.169
8.5 -11.222
8.51 -11.236
8.52 -11.211
8.53 -11.147
8.54 -11.043
8.55 -10.902
8.56 -10.726
8.57 -10.519
8.58 -10.283
8.59 -10.023
8.6 -9.744
8.61 -9.451
8.62 -9.147
8.63 -8.838
8.64 -8.527
8.65 -8.22
8.66 -7.919
8.67 -7.628
8.68 -7.349
8.69 -7.085
8.7 -6.838
8.71 -6.609
8.72 -6.399
8.73 -6.209
8.74 -6.041
8.75 -5.893
8.76 -5.767
8.77 -5.661
8.78 -5.577
8.79 -5.514
8.8 -5.47
8.81 -5.448
8.82 -5.444
8.83 -5.461
8.84 -5.496
8.85 -5.55
8.86 -5.622
8.87 -5.713
8.88 -5.821
8.89 -5.947
8.9 -6.09
8.91 -6.249
8.92 -6.425
8.93 -6.618
8.94 -6.825
8.95 -7.048
8.96 -7.284
8.97 -7.534
8.98 -7.795
8.99 -8.067
9.0 -8.348
9.01 -8.635
9.02 -8.926
9.03 -9.219
9.04 -9.51
9.05 -9.796
9.06 -10.072
9.07 -10.336
9.08 -10.581
9.09 -10.805
9.1 -11.002
9.11 -11.169
9.12 -11.301
9.13 -11.395
9.14 -11.448
9.15 -11.459
9.16 -11.425
9.17 -11.348
9.18 -11.228
9.19 -11.067
9.2 -10.868
9.21 -10.634
9.22 -10.371
9.23 -10.082
9.24 -9.773
9.25 -9.449
9.26 -9.116
9.27 -8.779
9.28 -8.441
9.29 -8.108
9.3 -7.784
9.31 -7.471
9.32 -7.173
9.33 -6.892
9.34 -6.629
9.35 -6.387
9.36 -6.166
9.37 -5.967
9.38 -5.791
9.39 -5.637
9.4 -5.506
9.41 -5.397
9.42 -5.31
9.43 -5.244
9.44 -5.2
9.45 -5.177
9.46 -5.174
9.47 -5.192
9.48 -5.229
9.49 -5.285
9.5 -5.36
9.51 -5.454
9.52 -5.566
9.53 -5.696
9.54 -5.844
9.55 -6.01
9.56 -6.193
9.57 -6.393
9.58 -6.61
9.59 -6.843
9.6 -7.091
9.61 -7.354
9.62 -7.63
9.63 -7.919
9.64 -8.218
9.65 -8.526
9.66 -8.839
9.67 -9.156
9.68 -9.473
9.69 -9.787
9.7 -10.093
9.71 -10.386
9.72 -10.662
9.73 -10.917
9.74 -11.144
9.75 -11.339
9.76 -11.498
9.77 -11.615
9.78 -11.689
9.79 -11.715
9.8 -11.693
9.81 -11.621
9.82 -11.502
9.83 -11.336
9.84 -11.127
9.85 -10.878
9.86 -10.595
9.87 -10.283
9.88 -9.948
9.89 -9.595
9.9 -9.232
9.91 -8.862
9.92 -8.493
9.93 -8.128
9.94 -7.772
9.95 -7.429
9.96 -7.101
9.97 -6.793
9.98 -6.504
9.99 -6.238
10.0 -5.995
10.01 -5.775
10.02 -5.58
10.03 -5.409
10.04 -5.261
10.05 -5.138
10.06 -5.038
10.07 -4.96
10.08 -4.905
10.09 -4.872
10.1 -4.859
10.11 -4.868
10.12 -4.897
10.13 -4.946
10.14 -5.014
10.15 -5.101
10.16 -5.208
10.17 -5.333
10.18 -5.477
10.19 -5.639
10.2 -5.819
10.21 -6.018
10.22 -6.235
10.23 -6.469
10.24 -6.72
10.25 -6.988
10.26 -7.272
10.27 -7.571
10.28 -7.883
10.29 -8.208
10.3 -8.541
10.31 -8.883
10.32 -9.228
10.33 -9.574
10.34 -9.916
10.35 -10.251
10.36 -10.572
10.37 -10.875
10.38 -11.154
10.39 -11.402
10.4 -11.615
10.41 -11.787
10.42 -11.912
10.43 -11.988
10.44 -12.01
10.45 -11.978
10.46 -11.891
10.47 -11.749
10.48 -11.556
10.49 -11.315
10.5 -11.031
10.51 -10.71
10.52 -10.358
10.53 -9.982
10.54 -9.588
10.55 -9.184
10.56 -8.777
10.57 -8.371
10.58 -7.972
10.59 -7.585
10.6 -7.213
10.61 -6.861
10.62 -6.53
10.63 -6.222
10.64 -5.939
10.65 -5.682
10.66 -5.45
10.67 -5.245
10.68 -5.065
10.69 -4.911
10.7 -4.782
10.71 -4.677
10.72 -4.596
10.73 -4.538
10.74 -4.502
10.75 -4.488
10.76 -4.495
10.77 -4.523
10.78 -4.571
10.79 -4.638
10.8 -4.725
10.81 -4.832
10.82 -4.957
10.83 -5.102
10.84 -5.265
10.85 -5.448
10.86 -5.65
10.87 -5.87
10.88 -6.11
10.89 -6.368
10.9 -6.644
10.91 -6.939
10.92 -7.251
10.93 -7.579
10.94 -7.922
10.95 -8.278
10.96 -8.645
10.97 -9.02
10.98 -9.399
10.99 -9.779
11.0 -10.155
11.01 -10.521
11.02 -10.872
11.03 -11.201
11.04 -11.502
11.05 -11.768
11.06 -11.991
11.07 -12.166
11.08 -12.288
11.09 -12.352
11.1 -12.354
11.11 -12.294
11.12 -12.171
11.13 -11.988
11.14 -11.748
11.15 -11.455
11.16 -11.117
11.17 -10.74
11.18 -10.333
11.19 -9.902
11.2 -9.457
11.21 -9.004
11.22 -8.551
11.23 -8.104
11.24 -7.669
11.25 -7.251
11.26 -6.852
11.27 -6.477
11.28 -6.127
11.29 -5.804
11.3 -5.508
11.31 -5.242
11.32 -5.003
11.33 -4.793
11.34 -4.61
11.35 -4.454
11.36 -4.324
11.37 -4.22
11.38 -4.139
11.39 -4.082
11.4 -4.048
11.41 -4.035
11.42 -4.043
11.43 -4.072
11.44 -4.121
11.45 -4.189
11.46 -4.277
11.47 -4.384
11.48 -4.511
11.49 -4.656
11.5 -4.821
11.51 -5.005
11.52 -5.209
11.53 -5.432
11.54 -5.676
11.55 -5.939
11.56 -6.223
11.57 -6.527
11.58 -6.851
11.59 -7.194
11.6 -7.555
11.61 -7.933
11.62 -8.326
11.63 -8.731
11.64 -9.147
11.65 -9.568
11.66 -9.99
11.67 -10.407
11.68 -10.815
11.69 -11.204
11.7 -11.569
11.71 -11.9
11.72 -12.19
11.73 -12.43
11.74 -12.614
11.75 -12.735
11.76 -12.787
11.77 -12.769
11.78 -12.677
11.79 -12.514
11.8 -12.282
11.81 -11.986
11.82 -11.632
11.83 -11.229
11.84 -10.786
11.85 -10.312
11.86 -9.816
11.87 -9.309
11.88 -8.798
11.89 -8.292
11.9 -7.796
11.91 -7.318
11.92 -6.861
11.93 -6.43
11.94 -6.027
11.95 -5.654
11.96 -5.311
11.97 -5.0
11.98 -4.721
11.99 -4.472
12.0 -4.254
12.01 -4.064
12.02 -3.903
12.03 -3.769
12.04 -3.66
12.05 -3.576
12.06 -3.516
12.07 -3.477
12.08 -3.46
12.09 -3.464
12.1 -3.488
12.11 -3.531
12.12 -3.593
12.13 -3.674
12.14 -3.773
12.15 -3.891
12.16 -4.027
12.17 -4.182
12.18 -4.357
12.19 -4.551
12.2 -4.765
12.21 -5.0
12.22 -5.256
12.23 -5.533
12.24 -5.832
12.25 -6.153
12.26 -6.497
12.27 -6.862
12.28 -7.25
12.29 -7.658
12.3 -8.085
12.31 -8.53
12.32 -8.989
12.33 -9.459
12.34 -9.935
12.35 -10.411
12.36 -10.88
12.37 -11.335
12.38 -11.767
12.39 -12.166
12.4 -12.522
12.41 -12.825
12.42 -13.066
12.43 -13.236
12.44 -13.327
12.45 -13.334
12.46 -13.256
12.47 -13.092
12.48 -12.844
12.49 -12.519
12.5 -12.123
12.51 -11.668
12.52 -11.163
12.53 -10.62
12.54 -10.052
12.55 -9.469
12.56 -8.882
12.57 -8.301
12.58 -7.734
12.59 -7.187
12.6 -6.665
12.61 -6.174
12.62 -5.715
12.63 -5.291
12.64 -4.903
12.65 -4.55
12.66 -4.232
12.67 -3.949
12.68 -3.699
12.69 -3.48
12.7 -3.292
12.71 -3.132
12.72 -2.998
12.73 -2.89
12.74 -2.806
12.75 -2.744
12.76 -2.703
12.77 -2.681
12.78 -2.679
12.79 -2.695
12.8 -2.728
12.81 -2.778
12.82 -2.845
12.83 -2.928
12.84 -3.028
12.85 -3.145
12.86 -3.279
12.87 -3.43
12.88 -3.599
12.89 -3.787
12.9 -3.995
12.91 -4.222
12.92 -4.471
12.93 -4.742
12.94 -5.036
12.95 -5.354
12.96 -5.697
12.97 -6.066
12.98 -6.46
12.99 -6.881
13.0 -7.327
13.01 -7.799
13.02 -8.294
13.03 -8.81
13.04 -9.344
13.05 -9.891
13.06 -10.444
13.07 -10.997
13.08 -11.54
13.09 -12.063
13.1 -12.554
13.11 -13.001
13.12 -13.389
13.13 -13.706
13.14 -13.94
13.15 -14.08
13.16 -14.118
13.17 -14.049
13.18 -13.873
13.19 -13.593
13.2 -13.214
13.21 -12.748
13.22 -12.206
13.23 -11.603
13.24 -10.955
13.25 -10.276
13.26 -9.582
13.27 -8.885
13.28 -8.197
13.29 -7.528
13.3 -6.887
13.31 -6.279
13.32 -5.708
13.32 -5.708
13.33 -5.178
13.34 -4.689
13.35 -4.243
13.36 -3.838
13.37 -3.474
13.38 -3.149
13.39 -2.86
13.4 -2.606
13.41 -2.384
13.42 -2.192
13.43 -2.028
13.44 -1.888
13.45 -1.772
13.46 -1.676
13.47 -1.6
13.48 -1.542
13.49 -1.5
13.5 -1.473
13.51 -1.46
13.52 -1.46
13.53 -1.473
13.54 -1.497
13.55 -1.532
13.56 -1.579
13.57 -1.637
13.58 -1.706
13.59 -1.786
13.6 -1.878
13.61 -1.982
13.62 -2.099
13.63 -2.229
13.64 -2.373
13.65 -2.532
13.66 -2.707
13.67 -2.9
13.68 -3.112
13.69 -3.343
13.7 -3.596
13.71 -3.873
13.72 -4.174
13.73 -4.502
13.74 -4.859
13.75 -5.246
13.76 -5.665
13.77 -6.117
13.78 -6.603
13.79 -7.125
13.8 -7.681
13.81 -8.271
13.82 -8.893
13.83 -9.543
13.84 -10.216
13.85 -10.905
13.86 -11.599
13.87 -12.287
13.88 -12.953
13.89 -13.581
13.9 -14.151
13.91 -14.644
13.92 -15.038
13.93 -15.315
13.94 -15.46
13.95 -15.462
13.96 -15.313
13.97 -15.016
13.98 -14.577
13.99 -14.01
14.0 -13.331
14.01 -12.563
14.02 -11.729
14.03 -10.85
14.04 -9.95
14.05 -9.048
14.06 -8.161
14.07 -7.302
14.08 -6.482
14.09 -5.709
14.1 -4.988
14.11 -4.321
14.12 -3.71
14.13 -3.153
14.14 -2.649
14.15 -2.195
14.16 -1.788
14.17 -1.425
14.18 -1.101
14.19 -0.813
14.2 -0.557
14.21 -0.33
14.22 -0.127
14.23 0.053
14.24 0.216
14.25 0.362
14.26 0.496
14.27 0.619
14.28 0.733
14.29 0.841
14.3 0.944
14.31 1.045
14.32 1.144
14.33 1.244
14.34 1.345
14.35 1.449
14.36 1.558
14.37 1.672
14.38 1.793
14.39 1.922
14.4 2.06
14.41 2.208
14.42 2.369
14.43 2.542
14.44 2.731
14.45 2.935
14.46 3.157
14.47 3.399
14.48 3.662
14.49 3.948
14.5 4.258
14.51 4.595
14.52 4.961
14.53 5.357
14.54 5.784
14.55 6.245
14.56 6.739
14.57 7.268
14.58 7.832
14.59 8.429
14.6 9.056
14.61 9.71
14.62 10.384
14.63 11.072
14.64 11.762
14.65 12.441
14.66 13.096
14.67 13.706
14.68 14.255
14.69 14.721
14.7 15.084
14.71 15.328
14.72 15.436
14.73 15.4
14.74 15.216
14.75 14.885
14.76 14.416
14.77 13.823
14.78 13.126
14.79 12.345
14.8 11.503
14.81 10.624
14.82 9.728
14.83 8.834
14.84 7.958
14.85 7.113
14.86 6.308
14.87 5.552
14.88 4.847
14.89 4.197
14.9 3.602
14.91 3.061
14.92 2.572
14.93 2.132
14.94 1.738
14.95 1.386
14.96 1.073
14.97 0.795
14.98 0.548
14.99 0.328
15.0 0.133
15.01 -0.042
15.02 -0.198
15.03 -0.339
15.04 -0.468
15.05 -0.586
15.06 -0.697
15.07 -0.801
15.08 -0.901
15.09 -0.998
15.1 -1.093
15.11 -1.19
15.12 -1.287
15.13 -1.388
15.14 -1.493
15.15 -1.603
15.16 -1.72
15.17 -1.845
15.18 -1.978
15.19 -2.122
15.2 -2.277
15.21 -2.446
15.22 -2.628
15.23 -2.826
15.24 -3.042
15.25 -3.277
15.26 -3.532
15.27 -3.81
15.28 -4.112
15.29 -4.441
15.3 -4.797
15.31 -5.184
15.32 -5.602
15.33 -6.053
15.34 -6.539
15.35 -7.06
15.36 -7.615
15.37 -8.206
15.38 -8.828
15.39 -9.48
15.4 -10.155
15.41 -10.847
15.42 -11.546
15.43 -12.24
15.44 -12.914
15.45 -13.552
15.46 -14.133
15.47 -14.638
15.48 -15.046
15.49 -15.338
15.5 -15.497
15.51 -15.512
15.52 -15.376
15.53 -15.09
15.54 -14.659
15.55 -14.097
15.56 -13.422
15.57 -12.654
15.58 -11.817
15.59 -10.935
15.6 -10.028
15.61 -9.119
15.62 -8.223
15.63 -7.355
15.64 -6.526
15.65 -5.744
15.66 -5.014
15.67 -4.339
15.68 -3.719
15.69 -3.155
15.7 -2.644
15.71 -2.183
15.72 -1.771
15.73 -1.402
15.74 -1.073
15.75 -0.78
15.76 -0.52
15.77 -0.289
15.78 -0.083
15.79 0.101
15.8 0.267
15.81 0.417
15.82 0.554
15.83 0.68
15.84 0.798
15.85 0.909
15.86 1.016
15.87 1.12
15.88 1.224
15.89 1.328
15.9 1.433
15.91 1.542
15.92 1.656
15.93 1.776
15.94 1.902
15.95 2.038
15.96 2.183
15.97 2.339
15.98 2.508
15.99 2.69
16.0 2.888
16.01 3.103
16.02 3.336
16.03 3.59
16.04 3.866
16.05 4.165
16.06 4.489
16.07 4.841
16.08 5.223
16.09 5.634
16.1 6.078
16.11 6.555
16.12 7.066
16.13 7.61
16.14 8.188
16.15 8.796
16.16 9.432
16.17 10.09
16.18 10.764
16.19 11.445
16.2 12.12
16.21 12.776
16.22 13.397
16.23 13.964
16.24 14.457
16.25 14.859
16.26 15.149
16.27 15.313
16.28 15.339
16.29 15.22
16.3 14.956
16.31 14.553
16.32 14.022
16.33 13.38
16.34 12.647
16.35 11.844
16.36 10.993
16.37 10.117
16.38 9.235
16.39 8.363
16.4 7.516
16.41 6.704
16.42 5.937
16.43 5.219
16.44 4.553
16.45 3.941
16.46 3.383
16.47 2.877
16.48 2.42
16.49 2.011
16.5 1.645
16.51 1.32
16.52 1.03
16.53 0.773
16.54 0.546
16.55 0.344
16.56 0.165
16.57 0.005
16.58 -0.139
16.59 -0.268
16.6 -0.385
16.61 -0.493
16.62 -0.593
16.63 -0.688
16.64 -0.778
16.65 -0.866
16.66 -0.953
16.67 -1.04
16.68 -1.128
16.69 -1.219
16.7 -1.314
16.71 -1.413
16.72 -1.519
16.73 -1.631
16.74 -1.752
16.75 -1.882
16.76 -2.022
16.77 -2.175
16.78 -2.34
16.79 -2.52
16.8 -2.716
16.81 -2.929
16.82 -3.162
16.83 -3.416
16.84 -3.692
16.85 -3.994
16.86 -4.322
16.87 -4.678
16.88 -5.066
16.89 -5.486
16.9 -5.94
16.91 -6.43
16.92 -6.956
16.93 -7.519
16.94 -8.119
16.95 -8.753
16.96 -9.419
16.97 -10.111
16.98 -10.823
16.99 -11.544
17.0 -12.264
17.01 -12.965
17.02 -13.632
17.03 -14.243
17.04 -14.778
17.05 -15.213
17.06 -15.529
17.07 -15.708
17.08 -15.736
17.09 -15.606
17.1 -15.317
17.11 -14.877
17.12 -14.298
17.13 -13.6
17.14 -12.804
17.15 -11.935
17.16 -11.019
17.17 -10.078
17.18 -9.134
17.19 -8.205
17.2 -7.306
17.21 -6.448
17.22 -5.639
17.23 -4.885
17.24 -4.188
17.25 -3.549
17.26 -2.968
17.27 -2.441
17.28 -1.967
17.29 -1.542
17.3 -1.162
17.31 -0.823
17.32 -0.521
17.33 -0.251
17.34 -0.01
17.35 0.205
17.36 0.399
17.37 0.575
17.38 0.736
17.39 0.884
17.4 1.022
17.41 1.153
17.42 1.279
17.43 1.402
17.44 1.523
17.45 1.645
17.46 1.77
17.47 1.898
17.48 2.031
17.49 2.171
17.5 2.319
17.51 2.477
17.52 2.646
17.53 2.827
17.54 3.023
17.55 3.234
17.56 3.462
17.57 3.709
17.58 3.976
17.59 4.266
17.6 4.578
17.61 4.917
17.62 5.281
17.63 5.675
17.64 6.097
17.65 6.55
17.66 7.033
17.67 7.547
17.68 8.091
17.69 8.662
17.7 9.258
17.71 9.875
17.72 10.505
17.73 11.141
17.74 11.773
17.75 12.388
17.76 12.972
17.77 13.509
17.78 13.983
17.79 14.376
17.8 14.672
17.81 14.856
17.82 14.917
17.83 14.849
17.84 14.649
17.85 14.321
17.86 13.873
17.87 13.318
17.88 12.673
17.89 11.956
17.9 11.187
17.91 10.386
17.92 9.57
17.93 8.756
17.94 7.959
17.95 7.188
17.96 6.454
17.97 5.762
17.98 5.116
17.99 4.52
18.0 3.973
18.01 3.475
18.02 3.025
18.03 2.62
18.04 2.258
18.05 1.936
18.06 1.651
18.07 1.399
18.08 1.177
18.09 0.983
18.1 0.812
18.11 0.664
18.12 0.534
18.13 0.421
18.14 0.322
18.15 0.236
18.16 0.16
18.17 0.094
18.18 0.035
18.19 -0.017
18.2 -0.064
18.21 -0.107
18.22 -0.146
18.23 -0.183
18.24 -0.218
18.25 -0.252
18.26 -0.285
18.27 -0.318
18.28 -0.352
18.29 -0.386
18.3 -0.422
18.31 -0.46
18.32 -0.5
18.33 -0.543
18.34 -0.589
18.35 -0.639
18.36 -0.694
18.37 -0.753
18.38 -0.817
18.39 -0.888
18.4 -0.965
18.41 -1.05
18.42 -1.143
18.43 -1.246
18.44 -1.359
18.45 -1.483
18.46 -1.619
18.47 -1.77
18.48 -1.936
18.49 -2.119
18.5 -2.32
18.51 -2.542
18.52 -2.787
18.53 -3.057
18.54 -3.354
18.55 -3.682
18.56 -4.041
18.57 -4.437
18.58 -4.87
18.59 -5.345
18.6 -5.864
18.61 -6.429
18.62 -7.042
18.63 -7.705
18.64 -8.416
18.65 -9.176
18.66 -9.979
18.67 -10.819
18.68 -11.688
18.69 -12.57
18.7 -13.448
18.71 -14.299
18.72 -15.098
18.73 -15.812
18.74 -16.411
18.75 -16.861
18.76 -17.136
18.77 -17.213
18.78 -17.077
18.79 -16.728
18.8 -16.173
18.81 -15.431
18.82 -14.532
18.83 -13.508
18.84 -12.395
18.85 -11.229
18.86 -10.042
18.87 -8.863
18.88 -7.715
18.89 -6.616
18.9 -5.579
18.91 -4.611
18.92 -3.717
18.93 -2.899
18.94 -2.154
18.95 -1.481
18.96 -0.874
18.97 -0.33
18.98 0.158
18.99 0.596
19.0 0.988
19.01 1.341
19.02 1.659
19.03 1.949
19.04 2.215
19.05 2.46
19.06 2.69
19.07 2.908
19.08 3.118
19.09 3.322
19.1 3.524
19.11 3.726
19.12 3.931
19.13 4.14
19.14 4.356
19.15 4.581
19.16 4.816
19.17 5.063
19.18 5.323
19.19 5.597
19.2 5.886
19.21 6.191
19.22 6.512
19.23 6.849
19.24 7.203
19.25 7.572
19.26 7.955
19.27 8.352
19.28 8.758
19.29 9.173
19.3 9.591
19.31 10.009
19.32 10.42
19.33 10.82
19.34 11.2
19.35 11.554
19.36 11.874
19.37 12.153
19.38 12.381
19.39 12.553
19.4 12.663
19.41 12.705
19.42 12.678
19.43 12.58
19.44 12.412
19.45 12.177
19.46 11.88
19.47 11.529
19.48 11.13
19.49 10.693
19.5 10.226
19.51 9.74
19.52 9.243
19.53 8.743
19.54 8.247
19.55 7.764
19.56 7.297
19.57 6.852
19.58 6.431
19.59 6.038
19.6 5.675
19.61 5.342
19.62 5.039
19.63 4.768
19.64 4.527
19.65 4.315
19.66 4.133
19.67 3.978
19.68 3.849
19.69 3.746
19.7 3.667
19.71 3.612
19.72 3.579
19.73 3.567
19.74 3.575
19.75 3.604
19.76 3.652
19.77 3.719
19.78 3.806
19.79 3.91
19.8 4.034
19.81 4.176
19.82 4.338
19.83 4.518
19.84 4.719
19.85 4.939
19.86 5.181
19.87 5.443
19.88 5.727
19.89 6.032
19.9 6.359
19.91 6.708
19.92 7.079
19.93 7.47
19.94 7.881
19.95 8.309
19.96 8.753
19.97 9.208
19.98 9.672


==> data/lorenz_infer_y_single_2_pred.txt <==
0.02 -4.4
0.03 -3.29
0.04 -2.442
0.05 -1.792
0.06 -1.234
0.07 -0.735
0.08 -0.224
0.09 0.273
0.1 0.735
0.11 1.173
0.12 1.587
0.13 1.98
0.14 2.37
0.15 2.756
0.16 3.152
0.17 3.556
0.18 3.978
0.19 4.402
0.2 4.862
0.21 5.33
0.22 5.845
0.23 6.397
0.24 6.984
0.25 7.604
0.26 8.287
0.27 9.047
0.28 9.826
0.29 10.622
0.3 11.452
0.31 12.384
0.32 13.317
0.33 14.267
0.34 15.246
0.35 16.228
0.36 17.174
0.37 18.087
0.38 18.891
0.39 19.568
0.4 20.044
0.41 20.296
0.42 20.265
0.43 19.94
0.44 19.284
0.45 18.283
0.46 16.97
0.47 15.397
0.48 13.625
0.49 11.747
0.5 9.843
0.51 7.908
0.52 6.082
0.53 4.391
0.54 2.908
0.55 1.595
0.56 0.499
0.57 -0.383
0.58 -1.101
0.59 -1.648
0.6 -2.018
0.61 -2.323
0.62 -2.527
0.63 -2.653
0.64 -2.716
0.65 -2.733
0.66 -2.717
0.67 -2.697
0.68 -2.663
0.69 -2.621
0.7 -2.577
0.71 -2.535
0.72 -2.5
0.73 -2.475
0.74 -2.462
0.75 -2.462
0.76 -2.477
0.77 -2.508
0.78 -2.555
0.79 -2.618
0.8 -2.697
0.81 -2.792
0.82 -2.904
0.83 -3.036
0.84 -3.192
0.85 -3.363
0.86 -3.553
0.87 -3.765
0.88 -3.997
0.89 -4.253
0.9 -4.542
0.91 -4.861
0.92 -5.201
0.93 -5.571
0.94 -5.971
0.95 -6.42
0.96 -6.903
0.97 -7.419
0.98 -7.961
0.99 -8.546
1.0 -9.186
1.01 -9.868
1.02 -10.58
1.03 -11.323
1.04 -12.108
1.05 -12.914
1.06 -13.737
1.07 -14.527
1.08 -15.316
1.09 -16.046
1.1 -16.716
1.11 -17.304
1.12 -17.779
1.13 -18.085
1.14 -18.233
1.15 -18.159
1.16 -17.884
1.17 -17.384
1.18 -16.652
1.19 -15.667
1.2 -14.481
1.21 -13.126
1.22 -11.693
1.23 -10.189
1.24 -8.684
1.25 -7.247
1.26 -5.894
1.27 -4.611
1.28 -3.49
1.29 -2.498
1.3 -1.651
1.31 -0.95
1.32 -0.361
1.33 0.082
1.34 0.397
1.35 0.615
1.36 0.744
1.37 0.865
1.38 0.918
1.39 0.952
1.4 0.943
1.41 0.9
1.42 0.835
1.43 0.778
1.44 0.718
1.45 0.643
1.46 0.566
1.47 0.492
1.48 0.421
1.49 0.352
1.5 0.297
1.51 0.242
1.52 0.184
1.53 0.133
1.54 0.077
1.55 0.028
1.56 -0.013
1.57 -0.053
1.58 -0.09
1.59 -0.126
1.6 -0.161
1.61 -0.194
1.62 -0.229
1.63 -0.264
1.64 -0.302
1.65 -0.34
1.66 -0.379
1.67 -0.418
1.68 -0.458
1.69 -0.502
1.7 -0.547
1.71 -0.596
1.72 -0.66
1.73 -0.73
1.74 -0.799
1.75 -0.867
1.76 -0.94
1.77 -1.026
1.78 -1.124
1.79 -1.235
1.8 -1.358
1.81 -1.489
1.82 -1.628
1.83 -1.783
1.84 -1.954
1.85 -2.149
1.86 -2.361
1.87 -2.595
1.88 -2.856
1.89 -3.141
1.9 -3.464
1.91 -3.813
1.92 -4.194
1.93 -4.624
1.94 -5.102
1.95 -5.623
1.96 -6.19
1.97 -6.838
1.98 -7.543
1.99 -8.293
2.0 -9.13
2.01 -10.051
2.02 -11.038
2.03 -12.098
2.04 -13.222
2.05 -14.458
2.06 -15.69
2.07 -17.017
2.08 -18.251
2.09 -19.483
2.1 -20.566
2.11 -21.553
2.12 -22.295
2.13 -22.811
2.14 -23.032
2.15 -22.89
2.16 -22.323
2.17 -21.289
2.18 -19.696
2.19 -17.618
2.2 -15.19
2.21 -12.633
2.22 -10.099
2.23 -7.517
2.24 -5.086
2.25 -2.801
2.26 -0.805
2.27 0.789
2.28 2.143
2.29 3.2
2.3 3.974
2.31 4.497
2.32 4.885
2.33 5.174
2.34 5.35
2.35 5.449
2.36 5.469
2.37 5.444
2.38 5.391
2.39 5.327
2.4 5.269
2.41 5.218
2.42 5.179
2.43 5.157
2.44 5.156
2.45 5.177
2.46 5.223
2.47 5.294
2.48 5.39
2.49 5.511
2.5 5.658
2.51 5.829
2.52 6.024
2.53 6.243
2.54 6.492
2.55 6.764
2.56 7.054
2.57 7.357
2.58 7.695
2.59 8.079
2.6 8.487
2.61 8.911
2.62 9.347
2.63 9.793
2.64 10.24
2.65 10.68
2.66 11.174
2.67 11.665
2.68 12.136
2.69 12.578
2.7 12.987
2.71 13.358
2.72 13.692
2.73 13.972
2.74 14.177
2.75 14.295
2.76 14.323
2.77 14.249
2.78 14.068
2.79 13.784
2.8 13.395
2.81 12.904
2.82 12.328
2.83 11.694
2.84 10.996
2.85 10.227
2.86 9.429
2.87 8.689
2.88 7.937
2.89 7.192
2.9 6.481
2.91 5.858
2.92 5.266
2.93 4.736
2.94 4.29
2.95 3.919
2.96 3.595
2.97 3.336
2.98 3.12
2.99 2.958
3.0 2.858
3.01 2.795
3.02 2.769
3.03 2.766
3.04 2.794
3.05 2.853
3.06 2.935
3.07 3.037
3.08 3.157
3.09 3.29
3.1 3.44
3.11 3.603
3.12 3.78
3.13 3.971
3.14 4.17
3.15 4.404
3.16 4.647
3.17 4.903
3.18 5.176
3.19 5.476
3.2 5.803
3.21 6.143
3.22 6.493
3.23 6.863
3.24 7.249
3.25 7.635
3.26 8.08
3.27 8.547
3.28 9.029
3.29 9.526
3.3 10.029
3.31 10.526
3.32 11.038
3.33 11.595
3.34 12.132
3.35 12.644
3.36 13.127
3.37 13.583
3.38 14.002
3.39 14.367
3.4 14.659
3.41 14.864
3.42 14.969
3.43 14.96
3.44 14.837
3.45 14.596
3.46 14.232
3.47 13.741
3.48 13.132
3.49 12.427
3.5 11.655
3.51 10.826
3.52 9.923
3.53 9.034
3.54 8.175
3.55 7.319
3.56 6.478
3.57 5.763
3.58 5.075
3.59 4.446
3.6 3.946
3.61 3.498
3.62 3.127
3.63 2.799
3.64 2.557
3.65 2.383
3.66 2.254
3.67 2.178
3.68 2.131
3.69 2.122
3.7 2.145
3.71 2.197
3.72 2.273
3.73 2.367
3.74 2.475
3.75 2.599
3.76 2.739
3.77 2.89
3.78 3.053
3.79 3.226
3.8 3.414
3.81 3.615
3.82 3.828
3.83 4.055
3.84 4.299
3.85 4.576
3.86 4.861
3.87 5.161
3.88 5.486
3.89 5.843
3.9 6.216
3.91 6.607
3.92 7.016
3.93 7.439
3.94 7.887
3.95 8.393
3.96 8.914
3.97 9.447
3.98 10.001
3.99 10.554
4.0 11.129
4.01 11.756
4.02 12.365
4.03 12.949
4.04 13.513
4.05 14.063
4.06 14.566
4.07 15.011
4.08 15.378
4.09 15.652
4.1 15.813
4.11 15.843
4.12 15.726
4.13 15.473
4.14 15.083
4.15 14.539
4.16 13.847
4.17 13.026
4.18 12.099
4.19 11.126
4.2 10.085
4.21 9.023
4.22 8.023
4.23 7.017
4.24 6.077
4.25 5.236
4.26 4.448
4.27 3.788
4.28 3.21
4.29 2.718
4.3 2.304
4.31 1.976
4.32 1.735
4.33 1.561
4.34 1.444
4.35 1.354
4.36 1.314
4.37 1.312
4.38 1.342
4.39 1.4
4.4 1.477
4.41 1.57
4.42 1.674
4.43 1.785
4.44 1.907
4.45 2.045
4.46 2.197
4.47 2.35
4.48 2.511
4.49 2.687
4.5 2.874
4.51 3.068
4.52 3.271
4.53 3.492
4.54 3.73
4.55 3.986
4.56 4.25
4.57 4.55
4.58 4.864
4.59 5.195
4.6 5.558
4.61 5.957
4.62 6.374
4.63 6.818
4.64 7.287
4.65 7.76
4.66 8.318
4.67 8.899
4.68 9.496
4.69 10.107
4.7 10.732
4.71 11.415
4.72 12.133
4.73 12.832
4.74 13.512
4.75 14.201
4.76 14.858
4.77 15.462
4.78 16.015
4.79 16.487
4.8 16.843
4.81 17.055
4.82 17.1
4.83 16.968
4.84 16.648
4.85 16.142
4.86 15.442
4.87 14.572
4.88 13.54
4.89 12.383
4.9 11.156
4.91 9.872
4.92 8.596
4.93 7.377
4.94 6.157
4.95 5.11
4.96 4.124
4.97 3.291
4.98 2.554
4.99 1.934
5.0 1.437
5.01 1.049
5.02 0.746
5.03 0.521
5.04 0.342
5.05 0.245
5.06 0.185
5.07 0.172
5.08 0.187
5.09 0.233
5.1 0.283
5.11 0.352
5.12 0.435
5.13 0.522
5.14 0.622
5.15 0.731
5.16 0.846
5.17 0.955
5.18 1.072
5.19 1.196
5.2 1.32
5.21 1.448
5.22 1.578
5.23 1.718
5.24 1.852
5.25 1.994
5.26 2.159
5.27 2.327
5.28 2.502
5.29 2.695
5.3 2.905
5.31 3.128
5.32 3.368
5.33 3.634
5.34 3.917
5.35 4.224
5.36 4.563
5.37 4.922
5.38 5.304
5.39 5.737
5.4 6.205
5.41 6.705
5.42 7.242
5.43 7.802
5.44 8.459
5.45 9.149
5.46 9.863
5.47 10.592
5.48 11.362
5.49 12.234
5.5 13.096
5.51 13.958
5.52 14.839
5.53 15.716
5.54 16.56
5.55 17.364
5.56 18.078
5.57 18.648
5.58 19.049
5.59 19.248
5.6 19.211
5.61 18.912
5.62 18.346
5.63 17.49
5.64 16.357
5.65 14.978
5.66 13.444
5.67 11.798
5.68 10.115
5.69 8.368
5.7 6.758
5.71 5.206
5.72 3.813
5.73 2.621
5.74 1.548
5.75 0.708
5.76 0.004
5.77 -0.561
5.78 -0.98
5.79 -1.281
5.8 -1.516
5.81 -1.659
5.82 -1.736
5.83 -1.771
5.84 -1.768
5.85 -1.747
5.86 -1.715
5.87 -1.669
5.88 -1.616
5.89 -1.565
5.9 -1.511
5.91 -1.46
5.92 -1.417
5.93 -1.383
5.94 -1.358
5.95 -1.343
5.96 -1.333
5.97 -1.328
5.98 -1.334
5.99 -1.354
6.0 -1.385
6.01 -1.427
6.02 -1.48
6.03 -1.544
6.04 -1.62
6.05 -1.709
6.06 -1.806
6.07 -1.925
6.08 -2.055
6.09 -2.199
6.1 -2.361
6.11 -2.537
6.12 -2.733
6.13 -2.946
6.14 -3.183
6.15 -3.442
6.16 -3.725
6.17 -4.033
6.18 -4.366
6.19 -4.749
6.2 -5.156
6.21 -5.601
6.22 -6.079
6.23 -6.616
6.24 -7.196
6.25 -7.815
6.26 -8.475
6.27 -9.206
6.28 -10.001
6.29 -10.837
6.3 -11.719
6.31 -12.649
6.32 -13.644
6.33 -14.64
6.34 -15.638
6.35 -16.621
6.36 -17.568
6.37 -18.451
6.38 -19.183
6.39 -19.783
6.4 -20.192
6.41 -20.354
6.42 -20.226
6.43 -19.808
6.44 -19.051
6.45 -17.992
6.46 -16.645
6.47 -15.014
6.48 -13.136
6.49 -11.201
6.5 -9.229
6.51 -7.323
6.52 -5.54
6.53 -3.868
6.54 -2.402
6.55 -1.127
6.56 -0.082
6.57 0.799
6.58 1.478
6.59 2.004
6.6 2.354
6.61 2.568
6.62 2.746
6.63 2.858
6.64 2.903
6.65 2.909
6.66 2.892
6.67 2.857
6.67 2.857
6.68 2.811
6.69 2.763
6.7 2.716
6.71 2.676
6.72 2.645
6.73 2.622
6.74 2.616
6.75 2.625
6.76 2.649
6.77 2.69
6.78 2.748
6.79 2.824
6.8 2.917
6.81 3.025
6.82 3.153
6.83 3.303
6.84 3.48
6.85 3.678
6.86 3.896
6.87 4.133
6.88 4.4
6.89 4.689
6.9 4.997
6.91 5.325
6.92 5.715
6.93 6.132
6.94 6.572
6.95 7.043
6.96 7.539
6.97 8.093
6.98 8.705
6.99 9.342
7.0 9.999
7.01 10.677
7.02 11.412
7.03 12.2
7.04 12.973
7.05 13.737
7.06 14.514
7.07 15.264
7.08 15.97
7.09 16.634
7.1 17.211
7.11 17.661
7.12 17.928
7.13 18.03
7.14 17.932
7.15 17.61
7.16 17.076
7.17 16.331
7.18 15.344
7.19 14.169
7.2 12.86
7.21 11.436
7.22 9.978
7.23 8.504
7.24 7.121
7.25 5.76
7.26 4.574
7.27 3.497
7.28 2.558
7.29 1.744
7.3 1.115
7.31 0.594
7.32 0.175
7.33 -0.131
7.34 -0.366
7.35 -0.542
7.36 -0.626
7.37 -0.679
7.38 -0.687
7.39 -0.66
7.4 -0.626
7.41 -0.572
7.42 -0.503
7.43 -0.434
7.44 -0.365
7.45 -0.29
7.46 -0.203
7.47 -0.117
7.48 -0.038
7.49 0.037
7.5 0.107
7.51 0.176
7.52 0.249
7.53 0.313
7.54 0.381
7.55 0.435
7.56 0.495
7.57 0.559
7.58 0.624
7.59 0.692
7.6 0.763
7.61 0.839
7.62 0.906
7.63 0.982
7.64 1.085
7.65 1.177
7.66 1.281
7.67 1.396
7.68 1.519
7.69 1.66
7.7 1.799
7.71 1.95
7.72 2.126
7.73 2.316
7.74 2.52
7.75 2.751
7.76 3.005
7.77 3.28
7.78 3.583
7.79 3.917
7.8 4.275
7.81 4.673
7.82 5.095
7.83 5.556
7.84 6.094
7.85 6.668
7.86 7.292
7.87 7.952
7.88 8.742
7.89 9.57
7.9 10.43
7.91 11.313
7.92 12.34
7.93 13.38
7.94 14.455
7.95 15.572
7.96 16.711
7.97 17.826
7.98 18.902
7.99 19.916
8.0 20.777
8.01 21.412
8.02 21.785
8.03 21.833
8.04 21.52
8.05 20.798
8.06 19.698
8.07 18.221
8.08 16.376
8.09 14.274
8.1 12.06
8.11 9.794
8.12 7.557
8.13 5.412
8.14 3.46
8.15 1.781
8.16 0.284
8.17 -0.951
8.18 -1.866
8.19 -2.622
8.2 -3.131
8.21 -3.513
8.22 -3.798
8.23 -3.978
8.24 -4.08
8.25 -4.119
8.26 -4.119
8.27 -4.091
8.28 -4.06
8.29 -4.024
8.3 -3.985
8.31 -3.95
8.32 -3.925
8.33 -3.915
8.34 -3.92
8.35 -3.944
8.36 -3.987
8.37 -4.051
8.38 -4.135
8.39 -4.244
8.4 -4.379
8.41 -4.539
8.42 -4.721
8.43 -4.922
8.44 -5.152
8.45 -5.406
8.46 -5.685
8.47 -5.99
8.48 -6.336
8.49 -6.705
8.5 -7.102
8.51 -7.523
8.52 -7.964
8.53 -8.445
8.54 -8.971
8.55 -9.523
8.56 -10.099
8.57 -10.691
8.58 -11.299
8.59 -11.919
8.6 -12.542
8.61 -13.16
8.62 -13.748
8.63 -14.3
8.64 -14.804
8.65 -15.247
8.66 -15.624
8.67 -15.891
8.68 -16.037
8.69 -16.047
8.7 -15.912
8.71 -15.624
8.72 -15.179
8.73 -14.579
8.74 -13.84
8.75 -12.974
8.76 -12.016
8.77 -10.98
8.78 -9.908
8.79 -8.843
8.8 -7.807
8.81 -6.798
8.82 -5.866
8.83 -4.995
8.84 -4.231
8.85 -3.552
8.86 -2.982
8.87 -2.486
8.88 -2.082
8.89 -1.756
8.9 -1.508
8.91 -1.334
8.92 -1.217
8.93 -1.148
8.94 -1.125
8.95 -1.125
8.96 -1.141
8.97 -1.185
8.98 -1.254
8.99 -1.343
9.0 -1.445
9.01 -1.558
9.02 -1.686
9.03 -1.817
9.04 -1.97
9.05 -2.127
9.06 -2.293
9.07 -2.466
9.08 -2.651
9.09 -2.844
9.1 -3.048
9.11 -3.275
9.12 -3.505
9.13 -3.754
9.14 -4.016
9.15 -4.296
9.16 -4.606
9.17 -4.938
9.18 -5.281
9.19 -5.648
9.2 -6.041
9.21 -6.479
9.22 -6.945
9.23 -7.437
9.24 -7.952
9.25 -8.501
9.26 -9.098
9.27 -9.732
9.28 -10.39
9.29 -11.067
9.3 -11.783
9.31 -12.513
9.32 -13.254
9.33 -13.978
9.34 -14.671
9.35 -15.34
9.36 -15.935
9.37 -16.47
9.38 -16.892
9.39 -17.186
9.4 -17.325
9.41 -17.309
9.42 -17.105
9.43 -16.707
9.44 -16.095
9.45 -15.284
9.46 -14.282
9.47 -13.143
9.48 -11.907
9.49 -10.596
9.5 -9.26
9.51 -7.973
9.52 -6.734
9.53 -5.57
9.54 -4.492
9.55 -3.546
9.56 -2.725
9.57 -2.018
9.58 -1.421
9.59 -0.95
9.6 -0.57
9.61 -0.294
9.62 -0.121
9.63 -0.018
9.64 0.055
9.65 0.108
9.66 0.122
9.67 0.1
9.68 0.051
9.69 -0.013
9.7 -0.089
9.71 -0.175
9.72 -0.265
9.73 -0.366
9.74 -0.467
9.75 -0.565
9.76 -0.666
9.77 -0.782
9.78 -0.886
9.79 -0.987
9.8 -1.096
9.81 -1.215
9.82 -1.336
9.83 -1.461
9.84 -1.587
9.85 -1.724
9.86 -1.858
9.87 -2.018
9.88 -2.182
9.89 -2.358
9.9 -2.545
9.91 -2.752
9.92 -2.971
9.93 -3.214
9.94 -3.474
9.95 -3.757
9.96 -4.06
9.97 -4.387
9.98 -4.762
9.99 -5.158
10.0 -5.59
10.01 -6.054
10.02 -6.573
10.03 -7.13
10.04 -7.723
10.05 -8.35
10.06 -9.047
10.07 -9.801
10.08 -10.597
10.09 -11.431
10.1 -12.306
10.11 -13.241
10.12 -14.195
10.13 -15.128
10.14 -16.071
10.15 -16.951
10.16 -17.817
10.17 -18.549
10.18 -19.14
10.19 -19.566
10.2 -19.79
10.21 -19.75
10.22 -19.433
10.23 -18.802
10.24 -17.909
10.25 -16.735
10.26 -15.282
10.27 -13.577
10.28 -11.79
10.29 -9.949
10.3 -8.13
10.31 -6.402
10.32 -4.793
10.33 -3.327
10.34 -2.043
10.35 -0.941
10.36 -0.041
10.37 0.706
10.38 1.276
10.39 1.686
10.4 1.974
10.41 2.143
10.42 2.291
10.43 2.363
10.44 2.391
10.45 2.389
10.46 2.362
10.47 2.32
10.48 2.27
10.49 2.218
10.5 2.168
10.51 2.121
10.52 2.085
10.53 2.059
10.54 2.044
10.55 2.041
10.56 2.05
10.57 2.073
10.58 2.109
10.59 2.159
10.6 2.222
10.61 2.305
10.62 2.404
10.63 2.521
10.64 2.658
10.65 2.812
10.66 2.983
10.67 3.171
10.68 3.381
10.69 3.615
10.7 3.871
10.71 4.148
10.72 4.453
10.73 4.782
10.74 5.132
10.75 5.517
10.76 5.961
10.77 6.43
10.78 6.931
10.79 7.464
10.8 8.044
10.81 8.706
10.82 9.394
10.83 10.105
10.84 10.827
10.85 11.645
10.86 12.502
10.87 13.345
10.88 14.202
10.89 15.064
10.9 15.911
10.91 16.722
10.92 17.479
10.93 18.125
10.94 18.621
10.95 18.935
10.96 19.043
10.97 18.918
10.98 18.527
10.99 17.878
11.0 16.948
11.01 15.769
11.02 14.363
11.03 12.834
11.04 11.214
11.05 9.536
11.06 7.896
11.07 6.315
11.08 4.859
11.09 3.557
11.1 2.431
11.11 1.427
11.12 0.664
11.13 0.009
11.14 -0.503
11.15 -0.876
11.16 -1.162
11.17 -1.367
11.18 -1.493
11.19 -1.556
11.2 -1.581
11.21 -1.567
11.22 -1.545
11.23 -1.508
11.24 -1.457
11.25 -1.402
11.26 -1.345
11.27 -1.287
11.28 -1.233
11.29 -1.184
11.3 -1.143
11.31 -1.112
11.32 -1.085
11.33 -1.06
11.34 -1.046
11.35 -1.043
11.36 -1.051
11.37 -1.068
11.38 -1.095
11.39 -1.132
11.4 -1.178
11.41 -1.234
11.42 -1.301
11.43 -1.377
11.44 -1.463
11.45 -1.557
11.46 -1.665
11.47 -1.777
11.48 -1.913
11.49 -2.063
11.5 -2.227
11.51 -2.409
11.52 -2.609
11.53 -2.829
11.54 -3.066
11.55 -3.337
11.56 -3.625
11.57 -3.941
11.58 -4.283
11.59 -4.67
11.6 -5.091
11.61 -5.548
11.62 -6.044
11.63 -6.602
11.64 -7.203
11.65 -7.846
11.66 -8.535
11.67 -9.3
11.68 -10.132
11.69 -11.009
11.7 -11.938
11.71 -12.92
11.72 -13.973
11.73 -15.013
11.74 -16.082
11.75 -17.127
11.76 -18.139
11.77 -19.042
11.78 -19.804
11.79 -20.436
11.8 -20.832
11.81 -20.948
11.82 -20.771
11.83 -20.276
11.84 -19.413
11.85 -18.189
11.86 -16.675
11.87 -14.867
11.88 -12.816
11.89 -10.722
11.9 -8.616
11.91 -6.607
11.92 -4.734
11.93 -3.027
11.94 -1.526
11.95 -0.283
11.96 0.778
11.97 1.608
11.98 2.265
11.99 2.712
12.0 3.014
12.01 3.226
12.02 3.384
12.03 3.461
12.04 3.48
12.05 3.463
12.06 3.437
12.07 3.398
12.08 3.353
12.09 3.309
12.1 3.273
12.11 3.245
12.12 3.229
12.13 3.23
12.14 3.246
12.15 3.281
12.16 3.335
12.17 3.409
12.18 3.503
12.19 3.618
12.2 3.753
12.21 3.907
12.22 4.081
12.23 4.281
12.24 4.509
12.25 4.757
12.26 5.027
12.27 5.32
12.28 5.67
12.29 6.039
12.3 6.43
12.31 6.851
12.32 7.299
12.33 7.764
12.34 8.312
12.35 8.882
12.36 9.481
12.37 10.101
12.38 10.724
12.39 11.407
12.4 12.123
12.41 12.823
12.42 13.503
12.43 14.192
12.44 14.849
12.45 15.453
12.46 16.002
12.47 16.471
12.48 16.824
12.49 17.032
12.5 17.074
12.51 16.94
12.52 16.619
12.53 16.114
12.54 15.416
12.55 14.55
12.56 13.523
12.57 12.372
12.58 11.151
12.59 9.873
12.6 8.603
12.61 7.39
12.62 6.175
12.63 5.131
12.64 4.151
12.65 3.321
12.66 2.584
12.67 1.965
12.68 1.469
12.69 1.083
12.7 0.777
12.71 0.555
12.72 0.373
12.73 0.271
12.74 0.216
12.75 0.2
12.76 0.218
12.77 0.262
12.78 0.313
12.79 0.387
12.8 0.461
12.81 0.552
12.82 0.654
12.83 0.764
12.84 0.88
12.85 0.981
12.86 1.115
12.87 1.232
12.88 1.355
12.89 1.484
12.9 1.62
12.91 1.754
12.92 1.889
12.93 2.04
12.94 2.207
12.95 2.375
12.96 2.553
12.97 2.753
12.98 2.967
12.99 3.196
13.0 3.442
13.01 3.713
13.02 4.005
13.03 4.314
13.04 4.664
13.05 5.027
13.06 5.411
13.07 5.862
13.08 6.336
13.09 6.844
13.1 7.388
13.11 7.962
13.12 8.629
13.13 9.322
13.14 10.038
13.15 10.764
13.16 11.565
13.17 12.432
13.18 13.285
13.19 14.149
13.2 15.023
13.21 15.889
13.22 16.718
13.23 17.498
13.24 18.172
13.25 18.703
13.26 19.051
13.27 19.194
13.28 19.098
13.29 18.731
13.3 18.107
13.31 17.187
13.32 16.012
13.32 16.012
13.33 14.592
13.34 13.047
13.35 11.399
13.36 9.705
13.37 8.015
13.38 6.408
13.39 4.91
13.4 3.568
13.41 2.415
13.42 1.382
13.43 0.596
13.44 -0.081
13.45 -0.601
13.46 -1.002
13.47 -1.279
13.48 -1.494
13.49 -1.621
13.5 -1.689
13.51 -1.71
13.52 -1.7
13.53 -1.679
13.54 -1.641
13.55 -1.598
13.56 -1.549
13.57 -1.489
13.58 -1.435
13.59 -1.386
13.6 -1.343
13.61 -1.307
13.62 -1.282
13.63 -1.266
13.64 -1.249
13.65 -1.243
13.66 -1.248
13.67 -1.266
13.68 -1.295
13.69 -1.334
13.7 -1.384
13.71 -1.445
13.72 -1.516
13.73 -1.597
13.74 -1.695
13.75 -1.794
13.76 -1.921
13.77 -2.057
13.78 -2.207
13.79 -2.376
13.8 -2.56
13.81 -2.763
13.82 -2.983
13.83 -3.231
13.84 -3.496
13.85 -3.791
13.86 -4.107
13.87 -4.456
13.88 -4.853
13.89 -5.274
13.9 -5.733
13.91 -6.234
13.92 -6.79
13.93 -7.39
13.94 -8.027
13.95 -8.718
13.96 -9.48
13.97 -10.3
13.98 -11.16
13.99 -12.071
14.0 -13.037
14.01 -14.058
14.02 -15.055
14.03 -16.083
14.04 -17.066
14.05 -18.028
14.06 -18.865
14.07 -19.566
14.08 -20.121
14.09 -20.455
14.1 -20.506
14.11 -20.283
14.12 -19.731
14.13 -18.839
14.14 -17.649
14.15 -16.165
14.16 -14.394
14.17 -12.429
14.18 -10.44
14.19 -8.441
14.2 -6.538
14.21 -4.769
14.22 -3.152
14.23 -1.737
14.24 -0.546
14.25 0.458
14.26 1.266
14.27 1.883
14.28 2.326
14.29 2.617
14.3 2.815
14.31 2.972
14.32 3.049
14.33 3.071
14.34 3.064
14.35 3.038
14.36 2.997
14.37 2.951
14.38 2.905
14.39 2.864
14.4 2.83
14.41 2.808
14.42 2.796
14.43 2.801
14.44 2.822
14.45 2.86
14.46 2.916
14.47 2.99
14.48 3.082
14.49 3.191
14.5 3.321
14.51 3.473
14.52 3.646
14.53 3.844
14.54 4.063
14.55 4.303
14.56 4.575
14.57 4.864
14.58 5.174
14.59 5.522
14.6 5.915
14.61 6.33
14.62 6.771
14.63 7.245
14.64 7.731
14.65 8.311
14.66 8.917
14.67 9.544
14.68 10.2
14.69 10.862
14.7 11.611
14.71 12.374
14.72 13.12
14.73 13.864
14.74 14.612
14.75 15.32
14.76 15.985
14.77 16.594
14.78 17.111
14.79 17.493
14.8 17.705
14.81 17.733
14.82 17.565
14.83 17.199
14.84 16.627
14.85 15.831
14.86 14.828
14.87 13.665
14.88 12.369
14.89 11.001
14.9 9.577
14.91 8.2
14.92 6.862
14.93 5.593
14.94 4.469
14.95 3.457
14.96 2.576
14.97 1.819
14.98 1.224
14.99 0.746
15.0 0.365
15.01 0.085
15.02 -0.149
15.03 -0.292
15.04 -0.386
15.05 -0.424
15.06 -0.421
15.07 -0.389
15.08 -0.353
15.09 -0.302
15.1 -0.236
15.11 -0.152
15.12 -0.068
15.13 0.018
15.14 0.105
15.15 0.197
15.16 0.295
15.17 0.388
15.18 0.47
15.19 0.554
15.2 0.639
15.21 0.726
15.22 0.814
15.23 0.901
15.24 0.973
15.25 1.09
15.26 1.184
15.27 1.288
15.28 1.399
15.29 1.518
15.3 1.653
15.31 1.783
15.32 1.925
15.33 2.087
15.34 2.266
15.35 2.456
15.36 2.666
15.37 2.899
15.38 3.149
15.39 3.419
15.4 3.721
15.41 4.045
15.42 4.389
15.43 4.78
15.44 5.188
15.45 5.638
15.46 6.148
15.47 6.694
15.48 7.285
15.49 7.905
15.5 8.647
15.51 9.421
15.52 10.225
15.53 11.041
15.54 11.977
15.55 12.95
15.56 13.925
15.57 14.946
15.58 15.985
15.59 17.003
15.6 18.001
15.61 18.911
15.62 19.72
15.63 20.339
15.64 20.737
15.65 20.859
15.66 20.666
15.67 20.141
15.68 19.224
15.69 17.999
15.7 16.44
15.71 14.628
15.72 12.684
15.73 10.659
15.74 8.599
15.75 6.657
15.76 4.798
15.77 3.133
15.78 1.699
15.79 0.453
15.8 -0.545
15.81 -1.339
15.82 -1.962
15.83 -2.394
15.84 -2.718
15.85 -2.953
15.86 -3.106
15.87 -3.187
15.88 -3.215
15.89 -3.205
15.9 -3.183
15.91 -3.154
15.92 -3.115
15.93 -3.073
15.94 -3.036
15.95 -3.006
15.96 -2.986
15.97 -2.98
15.98 -2.99
15.99 -3.017
16.0 -3.062
16.01 -3.125
16.02 -3.205
16.03 -3.303
16.04 -3.42
16.05 -3.56
16.06 -3.72
16.07 -3.899
16.08 -4.099
16.09 -4.326
16.1 -4.589
16.11 -4.874
16.12 -5.18
16.13 -5.515
16.14 -5.877
16.15 -6.281
16.16 -6.718
16.17 -7.185
16.18 -7.68
16.19 -8.197
16.2 -8.769
16.21 -9.387
16.22 -10.031
16.23 -10.705
16.24 -11.411
16.25 -12.137
16.26 -12.879
16.27 -13.626
16.28 -14.337
16.29 -15.032
16.3 -15.677
16.31 -16.256
16.32 -16.741
16.33 -17.113
16.34 -17.333
16.35 -17.406
16.36 -17.296
16.37 -17.005
16.38 -16.496
16.39 -15.788
16.4 -14.869
16.41 -13.791
16.42 -12.587
16.43 -11.298
16.44 -9.96
16.45 -8.625
16.46 -7.352
16.47 -6.141
16.48 -4.998
16.49 -3.982
16.5 -3.078
16.51 -2.32
16.52 -1.659
16.53 -1.127
16.54 -0.694
16.55 -0.38
16.56 -0.147
16.57 -0.006
16.58 0.064
16.59 0.143
16.6 0.18
16.61 0.176
16.62 0.139
16.63 0.079
16.64 0.004
16.65 -0.077
16.66 -0.165
16.67 -0.255
16.68 -0.354
16.69 -0.454
16.7 -0.551
16.71 -0.644
16.72 -0.76
16.73 -0.867
16.74 -0.966
16.75 -1.071
16.76 -1.186
16.77 -1.304
16.78 -1.428
16.79 -1.552
16.8 -1.682
16.81 -1.819
16.82 -1.972
16.83 -2.135
16.84 -2.307
16.85 -2.493
16.86 -2.695
16.87 -2.913
16.88 -3.148
16.89 -3.411
16.9 -3.688
16.91 -3.99
16.92 -4.315
16.93 -4.681
16.94 -5.077
16.95 -5.505
16.96 -5.967
16.97 -6.481
16.98 -7.036
16.99 -7.629
17.0 -8.253
17.01 -8.949
17.02 -9.701
17.03 -10.5
17.04 -11.337
17.05 -12.215
17.06 -13.155
17.07 -14.122
17.08 -15.066
17.09 -16.03
17.1 -16.932
17.11 -17.818
17.12 -18.578
17.13 -19.198
17.14 -19.656
17.15 -19.914
17.16 -19.907
17.17 -19.622
17.18 -19.021
17.19 -18.134
17.2 -16.979
17.21 -15.533
17.22 -13.822
17.23 -12.003
17.24 -10.137
17.25 -8.281
17.26 -6.514
17.27 -4.871
17.28 -3.364
17.29 -2.046
17.3 -0.913
17.31 0.008
17.32 0.776
17.33 1.365
17.34 1.791
17.35 2.084
17.36 2.262
17.37 2.412
17.38 2.49
17.39 2.522
17.4 2.522
17.41 2.496
17.42 2.454
17.43 2.403
17.44 2.349
17.45 2.301
17.46 2.257
17.47 2.222
17.48 2.2
17.49 2.188
17.5 2.189
17.51 2.204
17.52 2.232
17.53 2.275
17.54 2.332
17.55 2.403
17.56 2.495
17.57 2.609
17.58 2.74
17.59 2.887
17.6 3.052
17.61 3.235
17.62 3.442
17.63 3.672
17.64 3.922
17.65 4.191
17.66 4.494
17.67 4.817
17.68 5.161
17.69 5.542
17.7 5.977
17.71 6.437
17.72 6.928
17.73 7.45
17.74 8.016
17.75 8.663
17.76 9.336
17.77 10.03
17.78 10.739
17.79 11.527
17.8 12.367
17.81 13.191
17.82 14.021
17.83 14.861
17.84 15.679
17.85 16.467
17.86 17.204
17.87 17.846
17.88 18.327
17.89 18.647
17.9 18.768
17.91 18.667
17.92 18.312
17.93 17.713
17.94 16.862
17.95 15.747
17.96 14.413
17.97 12.952
17.98 11.395
17.99 9.778
18.0 8.172
18.01 6.647
18.02 5.205
18.03 3.91
18.04 2.794
18.05 1.801
18.06 0.995
18.07 0.361
18.08 -0.17
18.09 -0.569
18.1 -0.877
18.11 -1.089
18.12 -1.226
18.13 -1.303
18.14 -1.333
18.15 -1.325
18.16 -1.301
18.17 -1.268
18.18 -1.218
18.19 -1.159
18.2 -1.095
18.21 -1.031
18.22 -0.969
18.23 -0.912
18.24 -0.864
18.25 -0.824
18.26 -0.781
18.27 -0.745
18.28 -0.717
18.29 -0.698
18.3 -0.686
18.31 -0.681
18.32 -0.684
18.33 -0.693
18.34 -0.709
18.35 -0.732
18.36 -0.758
18.37 -0.789
18.38 -0.827
18.39 -0.871
18.4 -0.921
18.41 -0.982
18.42 -1.05
18.43 -1.131
18.44 -1.22
18.45 -1.319
18.46 -1.428
18.47 -1.547
18.48 -1.678
18.49 -1.815
18.5 -1.981
18.51 -2.16
18.52 -2.356
18.53 -2.571
18.54 -2.811
18.55 -3.068
18.56 -3.363
18.57 -3.676
18.58 -4.022
18.59 -4.397
18.6 -4.829
18.61 -5.289
18.62 -5.793
18.63 -6.351
18.64 -6.973
18.65 -7.642
18.66 -8.348
18.67 -9.144
18.68 -10.012
18.69 -10.936
18.7 -11.921
18.71 -12.96
18.72 -14.095
18.73 -15.221
18.74 -16.408
18.75 -17.551
18.76 -18.672
18.77 -19.666
18.78 -20.554
18.79 -21.263
18.8 -21.726
18.81 -21.916
18.82 -21.783
18.83 -21.292
18.84 -20.392
18.85 -19.027
18.86 -17.326
18.87 -15.288
18.88 -13.014
18.89 -10.699
18.9 -8.372
18.91 -6.144
18.92 -4.055
18.93 -2.193
18.94 -0.589
18.95 0.715
18.96 1.797
18.97 2.66
18.98 3.277
18.99 3.697
19.0 3.991
19.01 4.209
19.02 4.338
19.03 4.388
19.04 4.396
19.05 4.367
19.06 4.326
19.07 4.284
19.08 4.24
19.09 4.201
19.1 4.172
19.11 4.158
19.12 4.161
19.13 4.184
19.14 4.227
19.15 4.292
19.16 4.378
19.17 4.489
19.18 4.622
19.19 4.778
19.2 4.956
19.21 5.156
19.22 5.397
19.23 5.664
19.24 5.952
19.25 6.263
19.26 6.6
19.27 6.965
19.28 7.347
19.29 7.763
19.3 8.241
19.31 8.741
19.32 9.259
19.33 9.792
19.34 10.33
19.35 10.865
19.36 11.483
19.37 12.088
19.38 12.672
19.39 13.231
19.4 13.777
19.41 14.287
19.42 14.744
19.43 15.131
19.44 15.431
19.45 15.627
19.46 15.699
19.47 15.636
19.48 15.435
19.49 15.109
19.5 14.634
19.51 14.013
19.52 13.257
19.53 12.396
19.54 11.467
19.55 10.481
19.56 9.425
19.57 8.455
19.58 7.473
19.59 6.506
19.6 5.666
19.61 4.875
19.62 4.159
19.63 3.569
19.64 3.053
19.65 2.615
19.66 2.248
19.67 1.972
19.68 1.773
19.69 1.632
19.7 1.535
19.71 1.481
19.72 1.463
19.73 1.475
19.74 1.525
19.75 1.596
19.76 1.68
19.77 1.773
19.78 1.881
19.79 2.004
19.8 2.145
19.81 2.29
19.82 2.442
19.83 2.607
19.84 2.786
19.85 2.972
19.86 3.167
19.87 3.373
19.88 3.597
19.89 3.838
19.9 4.095
19.91 4.368
19.92 4.67
19.93 4.983
19.94 5.313
19.95 5.692
19.96 6.088
19.97 6.506
19.98 6.95


==> data/lorenz_infer_y_single_2_true.txt <==
0.02 -3.381
0.03 -2.652
0.04 -1.984
0.05 -1.373
0.06 -0.817
0.07 -0.308
0.08 0.161
0.09 0.595
0.1 1.003
0.11 1.391
0.12 1.764
0.13 2.128
0.14 2.49
0.15 2.854
0.16 3.224
0.17 3.607
0.18 4.006
0.19 4.426
0.2 4.871
0.21 5.344
0.22 5.851
0.23 6.394
0.24 6.978
0.25 7.605
0.26 8.279
0.27 9.001
0.28 9.773
0.29 10.594
0.3 11.463
0.31 12.376
0.32 13.326
0.33 14.303
0.34 15.292
0.35 16.275
0.36 17.226
0.37 18.115
0.38 18.904
0.39 19.553
0.4 20.017
0.41 20.252
0.42 20.215
0.43 19.874
0.44 19.209
0.45 18.219
0.46 16.924
0.47 15.364
0.48 13.599
0.49 11.703
0.5 9.756
0.51 7.833
0.52 6.004
0.53 4.322
0.54 2.824
0.55 1.528
0.56 0.44
0.57 -0.448
0.58 -1.152
0.59 -1.692
0.6 -2.093
0.61 -2.376
0.62 -2.564
0.63 -2.678
0.64 -2.735
0.65 -2.749
0.66 -2.735
0.67 -2.701
0.68 -2.656
0.69 -2.608
0.7 -2.56
0.71 -2.518
0.72 -2.483
0.73 -2.46
0.74 -2.448
0.75 -2.451
0.76 -2.467
0.77 -2.499
0.78 -2.547
0.79 -2.611
0.8 -2.692
0.81 -2.79
0.82 -2.906
0.83 -3.041
0.84 -3.194
0.85 -3.367
0.86 -3.561
0.87 -3.777
0.88 -4.016
0.89 -4.279
0.9 -4.568
0.91 -4.885
0.92 -5.231
0.93 -5.607
0.94 -6.016
0.95 -6.459
0.96 -6.939
0.97 -7.455
0.98 -8.011
0.99 -8.606
1.0 -9.24
1.01 -9.913
1.02 -10.624
1.03 -11.368
1.04 -12.14
1.05 -12.933
1.06 -13.738
1.07 -14.54
1.08 -15.323
1.09 -16.068
1.1 -16.749
1.11 -17.34
1.12 -17.811
1.13 -18.132
1.14 -18.272
1.15 -18.206
1.16 -17.912
1.17 -17.381
1.18 -16.613
1.19 -15.622
1.2 -14.434
1.21 -13.09
1.22 -11.637
1.23 -10.129
1.24 -8.617
1.25 -7.151
1.26 -5.771
1.27 -4.509
1.28 -3.385
1.29 -2.41
1.3 -1.584
1.31 -0.903
1.32 -0.356
1.33 0.072
1.34 0.394
1.35 0.626
1.36 0.784
1.37 0.88
1.38 0.929
1.39 0.939
1.4 0.921
1.41 0.881
1.42 0.827
1.43 0.762
1.44 0.692
1.45 0.619
1.46 0.546
1.47 0.474
1.48 0.404
1.49 0.338
1.5 0.275
1.51 0.216
1.52 0.161
1.53 0.11
1.54 0.062
1.55 0.017
1.56 -0.025
1.57 -0.065
1.58 -0.102
1.59 -0.138
1.6 -0.174
1.61 -0.208
1.62 -0.243
1.63 -0.277
1.64 -0.312
1.65 -0.349
1.66 -0.387
1.67 -0.427
1.68 -0.469
1.69 -0.514
1.7 -0.563
1.71 -0.616
1.72 -0.673
1.73 -0.735
1.74 -0.802
1.75 -0.877
1.76 -0.958
1.77 -1.047
1.78 -1.145
1.79 -1.254
1.8 -1.373
1.81 -1.504
1.82 -1.649
1.83 -1.808
1.84 -1.985
1.85 -2.18
1.86 -2.395
1.87 -2.633
1.88 -2.897
1.89 -3.188
1.9 -3.509
1.91 -3.865
1.92 -4.257
1.93 -4.691
1.94 -5.17
1.95 -5.697
1.96 -6.278
1.97 -6.917
1.98 -7.618
1.99 -8.386
2.0 -9.223
2.01 -10.134
2.02 -11.118
2.03 -12.176
2.04 -13.303
2.05 -14.494
2.06 -15.734
2.07 -17.005
2.08 -18.28
2.09 -19.523
2.1 -20.685
2.11 -21.711
2.12 -22.534
2.13 -23.08
2.14 -23.276
2.15 -23.056
2.16 -22.373
2.17 -21.203
2.18 -19.562
2.19 -17.505
2.2 -15.12
2.21 -12.528
2.22 -9.859
2.23 -7.242
2.24 -4.786
2.25 -2.573
2.26 -0.654
2.27 0.953
2.28 2.253
2.29 3.268
2.3 4.033
2.31 4.586
2.32 4.965
2.33 5.208
2.34 5.348
2.35 5.411
2.36 5.42
2.37 5.396
2.38 5.351
2.39 5.299
2.4 5.248
2.41 5.205
2.42 5.174
2.43 5.161
2.44 5.168
2.45 5.196
2.46 5.247
2.47 5.322
2.48 5.421
2.49 5.545
2.5 5.694
2.51 5.869
2.52 6.068
2.53 6.293
2.54 6.543
2.55 6.817
2.56 7.117
2.57 7.44
2.58 7.787
2.59 8.157
2.6 8.549
2.61 8.961
2.62 9.391
2.63 9.837
2.64 10.295
2.65 10.761
2.66 11.23
2.67 11.697
2.68 12.153
2.69 12.592
2.7 13.003
2.71 13.378
2.72 13.703
2.73 13.97
2.74 14.165
2.75 14.28
2.76 14.303
2.77 14.228
2.78 14.049
2.79 13.765
2.8 13.378
2.81 12.892
2.82 12.318
2.83 11.669
2.84 10.96
2.85 10.209
2.86 9.436
2.87 8.66
2.88 7.896
2.89 7.162
2.9 6.471
2.91 5.832
2.92 5.253
2.93 4.738
2.94 4.289
2.95 3.906
2.96 3.585
2.97 3.325
2.98 3.121
2.99 2.968
3.0 2.86
3.01 2.794
3.02 2.765
3.03 2.768
3.04 2.8
3.05 2.857
3.06 2.937
3.07 3.037
3.08 3.155
3.09 3.29
3.1 3.441
3.11 3.607
3.12 3.788
3.13 3.983
3.14 4.193
3.15 4.419
3.16 4.659
3.17 4.917
3.18 5.19
3.19 5.482
3.2 5.792
3.21 6.122
3.22 6.472
3.23 6.842
3.24 7.234
3.25 7.647
3.26 8.081
3.27 8.536
3.28 9.011
3.29 9.504
3.3 10.013
3.31 10.534
3.32 11.064
3.33 11.596
3.34 12.125
3.35 12.641
3.36 13.135
3.37 13.597
3.38 14.013
3.39 14.372
3.4 14.659
3.41 14.861
3.42 14.965
3.43 14.959
3.44 14.835
3.45 14.587
3.46 14.215
3.47 13.723
3.48 13.119
3.49 12.416
3.5 11.634
3.51 10.792
3.52 9.913
3.53 9.021
3.54 8.139
3.55 7.286
3.56 6.479
3.57 5.732
3.58 5.055
3.59 4.453
3.6 3.928
3.61 3.48
3.62 3.107
3.63 2.803
3.64 2.564
3.65 2.384
3.66 2.255
3.67 2.173
3.68 2.131
3.69 2.124
3.7 2.147
3.71 2.196
3.72 2.268
3.73 2.359
3.74 2.468
3.75 2.593
3.76 2.732
3.77 2.884
3.78 3.049
3.79 3.227
3.8 3.418
3.81 3.622
3.82 3.84
3.83 4.073
3.84 4.321
3.85 4.585
3.86 4.867
3.87 5.168
3.88 5.488
3.89 5.83
3.9 6.195
3.91 6.582
3.92 6.994
3.93 7.431
3.94 7.893
3.95 8.381
3.96 8.894
3.97 9.43
3.98 9.988
3.99 10.565
4.0 11.156
4.01 11.756
4.02 12.358
4.03 12.953
4.04 13.531
4.05 14.078
4.06 14.581
4.07 15.023
4.08 15.388
4.09 15.658
4.1 15.816
4.11 15.847
4.12 15.738
4.13 15.48
4.14 15.071
4.15 14.514
4.16 13.819
4.17 13.002
4.18 12.085
4.19 11.096
4.2 10.063
4.21 9.016
4.22 7.984
4.23 6.992
4.24 6.061
4.25 5.206
4.26 4.439
4.27 3.764
4.28 3.184
4.29 2.697
4.3 2.296
4.31 1.976
4.32 1.729
4.33 1.546
4.34 1.419
4.35 1.341
4.36 1.305
4.37 1.303
4.38 1.331
4.39 1.383
4.4 1.455
4.41 1.544
4.42 1.648
4.43 1.764
4.44 1.891
4.45 2.029
4.46 2.175
4.47 2.332
4.48 2.498
4.49 2.673
4.5 2.86
4.51 3.057
4.52 3.267
4.53 3.491
4.54 3.73
4.55 3.984
4.56 4.257
4.57 4.548
4.58 4.861
4.59 5.196
4.6 5.556
4.61 5.941
4.62 6.355
4.63 6.797
4.64 7.269
4.65 7.773
4.66 8.308
4.67 8.875
4.68 9.474
4.69 10.102
4.7 10.758
4.71 11.435
4.72 12.13
4.73 12.834
4.74 13.537
4.75 14.226
4.76 14.885
4.77 15.498
4.78 16.042
4.79 16.497
4.8 16.838
4.81 17.041
4.82 17.086
4.83 16.954
4.84 16.633
4.85 16.118
4.86 15.414
4.87 14.535
4.88 13.504
4.89 12.353
4.9 11.121
4.91 9.847
4.92 8.572
4.93 7.333
4.94 6.161
4.95 5.081
4.96 4.111
4.97 3.258
4.98 2.527
4.99 1.914
5.0 1.413
5.01 1.015
5.02 0.707
5.03 0.48
5.04 0.321
5.05 0.219
5.06 0.165
5.07 0.149
5.08 0.164
5.09 0.204
5.1 0.263
5.11 0.336
5.12 0.42
5.13 0.513
5.14 0.612
5.15 0.716
5.16 0.824
5.17 0.935
5.18 1.049
5.19 1.167
5.2 1.288
5.21 1.414
5.22 1.544
5.23 1.68
5.24 1.823
5.25 1.973
5.26 2.133
5.27 2.302
5.28 2.483
5.29 2.678
5.3 2.886
5.31 3.111
5.32 3.354
5.33 3.617
5.34 3.902
5.35 4.211
5.36 4.546
5.37 4.91
5.38 5.305
5.39 5.733
5.4 6.196
5.41 6.698
5.42 7.24
5.43 7.824
5.44 8.453
5.45 9.125
5.46 9.843
5.47 10.604
5.48 11.405
5.49 12.244
5.5 13.111
5.51 13.997
5.52 14.888
5.53 15.767
5.54 16.61
5.55 17.391
5.56 18.079
5.57 18.637
5.58 19.03
5.59 19.22
5.6 19.175
5.61 18.868
5.62 18.283
5.63 17.421
5.64 16.297
5.65 14.944
5.66 13.41
5.67 11.754
5.68 10.04
5.69 8.332
5.7 6.689
5.71 5.158
5.72 3.774
5.73 2.557
5.74 1.516
5.75 0.649
5.76 -0.054
5.77 -0.607
5.78 -1.029
5.79 -1.338
5.8 -1.554
5.81 -1.694
5.82 -1.774
5.83 -1.808
5.84 -1.806
5.85 -1.781
5.86 -1.738
5.87 -1.686
5.88 -1.629
5.89 -1.571
5.9 -1.516
5.91 -1.465
5.92 -1.422
5.93 -1.386
5.94 -1.359
5.95 -1.341
5.96 -1.333
5.97 -1.335
5.98 -1.347
5.99 -1.37
6.0 -1.403
6.01 -1.447
6.02 -1.501
6.03 -1.567
6.04 -1.644
6.05 -1.734
6.06 -1.835
6.07 -1.95
6.08 -2.079
6.09 -2.222
6.1 -2.382
6.11 -2.558
6.12 -2.753
6.13 -2.967
6.14 -3.203
6.15 -3.462
6.16 -3.747
6.17 -4.06
6.18 -4.402
6.19 -4.777
6.2 -5.186
6.21 -5.634
6.22 -6.122
6.23 -6.654
6.24 -7.232
6.25 -7.859
6.26 -8.536
6.27 -9.266
6.28 -10.049
6.29 -10.884
6.3 -11.769
6.31 -12.698
6.32 -13.664
6.33 -14.656
6.34 -15.657
6.35 -16.646
6.36 -17.596
6.37 -18.473
6.38 -19.24
6.39 -19.852
6.4 -20.263
6.41 -20.426
6.42 -20.303
6.43 -19.861
6.44 -19.086
6.45 -17.983
6.46 -16.577
6.47 -14.917
6.48 -13.07
6.49 -11.115
6.5 -9.132
6.51 -7.2
6.52 -5.384
6.53 -3.732
6.54 -2.277
6.55 -1.033
6.56 0.001
6.57 0.834
6.58 1.487
6.59 1.981
6.6 2.341
6.61 2.59
6.62 2.751
6.63 2.843
6.64 2.882
6.65 2.885
6.66 2.862
6.67 2.823
6.67 2.823
6.68 2.777
6.69 2.729
6.7 2.684
6.71 2.647
6.72 2.619
6.73 2.603
6.74 2.6
6.75 2.612
6.76 2.64
6.77 2.684
6.78 2.745
6.79 2.823
6.8 2.918
6.81 3.033
6.82 3.166
6.83 3.318
6.84 3.491
6.85 3.685
6.86 3.901
6.87 4.141
6.88 4.405
6.89 4.695
6.9 5.013
6.91 5.359
6.92 5.737
6.93 6.146
6.94 6.59
6.95 7.069
6.96 7.584
6.97 8.137
6.98 8.729
6.99 9.358
7.0 10.025
7.01 10.726
7.02 11.458
7.03 12.216
7.04 12.991
7.05 13.774
7.06 14.55
7.07 15.304
7.08 16.015
7.09 16.659
7.1 17.21
7.11 17.64
7.12 17.92
7.13 18.02
7.14 17.919
7.15 17.598
7.16 17.048
7.17 16.273
7.18 15.287
7.19 14.119
7.2 12.806
7.21 11.395
7.22 9.936
7.23 8.478
7.24 7.068
7.25 5.743
7.26 4.532
7.27 3.454
7.28 2.518
7.29 1.725
7.3 1.07
7.31 0.543
7.32 0.132
7.33 -0.179
7.34 -0.404
7.35 -0.557
7.36 -0.65
7.37 -0.696
7.38 -0.705
7.39 -0.685
7.4 -0.643
7.41 -0.587
7.42 -0.52
7.43 -0.446
7.44 -0.369
7.45 -0.29
7.46 -0.21
7.47 -0.132
7.48 -0.056
7.49 0.018
7.5 0.09
7.51 0.159
7.52 0.227
7.53 0.293
7.54 0.358
7.55 0.423
7.56 0.487
7.57 0.552
7.58 0.618
7.59 0.686
7.6 0.757
7.61 0.831
7.62 0.91
7.63 0.993
7.64 1.082
7.65 1.177
7.66 1.28
7.67 1.392
7.68 1.513
7.69 1.646
7.7 1.79
7.71 1.947
7.72 2.12
7.73 2.309
7.74 2.517
7.75 2.745
7.76 2.995
7.77 3.27
7.78 3.572
7.79 3.904
7.8 4.269
7.81 4.67
7.82 5.109
7.83 5.592
7.84 6.12
7.85 6.698
7.86 7.329
7.87 8.017
7.88 8.764
7.89 9.573
7.9 10.444
7.91 11.378
7.92 12.371
7.93 13.418
7.94 14.51
7.95 15.633
7.96 16.766
7.97 17.882
7.98 18.948
7.99 19.919
8.0 20.746
8.01 21.373
8.02 21.741
8.03 21.792
8.04 21.481
8.05 20.773
8.06 19.662
8.07 18.167
8.08 16.338
8.09 14.25
8.1 12.001
8.11 9.693
8.12 7.428
8.13 5.293
8.14 3.354
8.15 1.653
8.16 0.209
8.17 -0.979
8.18 -1.925
8.19 -2.655
8.2 -3.197
8.21 -3.584
8.22 -3.844
8.23 -4.006
8.24 -4.092
8.25 -4.124
8.26 -4.118
8.27 -4.089
8.28 -4.047
8.29 -4.001
8.3 -3.958
8.31 -3.923
8.32 -3.9
8.33 -3.893
8.34 -3.903
8.35 -3.932
8.36 -3.981
8.37 -4.051
8.38 -4.143
8.39 -4.258
8.4 -4.396
8.41 -4.557
8.42 -4.742
8.43 -4.951
8.44 -5.186
8.45 -5.446
8.46 -5.732
8.47 -6.046
8.48 -6.387
8.49 -6.757
8.5 -7.156
8.51 -7.583
8.52 -8.04
8.53 -8.525
8.54 -9.038
8.55 -9.578
8.56 -10.142
8.57 -10.726
8.58 -11.326
8.59 -11.937
8.6 -12.549
8.61 -13.155
8.62 -13.742
8.63 -14.298
8.64 -14.806
8.65 -15.251
8.66 -15.613
8.67 -15.875
8.68 -16.019
8.69 -16.029
8.7 -15.892
8.71 -15.601
8.72 -15.152
8.73 -14.55
8.74 -13.807
8.75 -12.941
8.76 -11.977
8.77 -10.943
8.78 -9.87
8.79 -8.79
8.8 -7.732
8.81 -6.722
8.82 -5.779
8.83 -4.92
8.84 -4.153
8.85 -3.484
8.86 -2.913
8.87 -2.436
8.88 -2.048
8.89 -1.741
8.9 -1.507
8.91 -1.337
8.92 -1.222
8.93 -1.154
8.94 -1.127
8.95 -1.133
8.96 -1.166
8.97 -1.223
8.98 -1.298
8.99 -1.39
9.0 -1.495
9.01 -1.611
9.02 -1.737
9.03 -1.872
9.04 -2.016
9.05 -2.168
9.06 -2.329
9.07 -2.499
9.08 -2.68
9.09 -2.87
9.1 -3.073
9.11 -3.289
9.12 -3.519
9.13 -3.764
9.14 -4.027
9.15 -4.308
9.16 -4.61
9.17 -4.934
9.18 -5.283
9.19 -5.657
9.2 -6.058
9.21 -6.489
9.22 -6.95
9.23 -7.444
9.24 -7.97
9.25 -8.53
9.26 -9.124
9.27 -9.75
9.28 -10.406
9.29 -11.09
9.3 -11.796
9.31 -12.518
9.32 -13.247
9.33 -13.971
9.34 -14.676
9.35 -15.345
9.36 -15.957
9.37 -16.49
9.38 -16.919
9.39 -17.219
9.4 -17.366
9.41 -17.337
9.42 -17.116
9.43 -16.693
9.44 -16.066
9.45 -15.245
9.46 -14.25
9.47 -13.109
9.48 -11.861
9.49 -10.547
9.5 -9.212
9.51 -7.896
9.52 -6.637
9.53 -5.465
9.54 -4.401
9.55 -3.459
9.56 -2.644
9.57 -1.956
9.58 -1.389
9.59 -0.933
9.6 -0.579
9.61 -0.312
9.62 -0.121
9.63 0.006
9.64 0.081
9.65 0.112
9.66 0.11
9.67 0.081
9.68 0.031
9.69 -0.034
9.7 -0.111
9.71 -0.196
9.72 -0.287
9.73 -0.382
9.74 -0.48
9.75 -0.58
9.76 -0.682
9.77 -0.785
9.78 -0.89
9.79 -0.997
9.8 -1.107
9.81 -1.22
9.82 -1.337
9.83 -1.459
9.84 -1.587
9.85 -1.722
9.86 -1.866
9.87 -2.018
9.88 -2.182
9.89 -2.358
9.9 -2.547
9.91 -2.752
9.92 -2.973
9.93 -3.214
9.94 -3.475
9.95 -3.759
9.96 -4.069
9.97 -4.406
9.98 -4.772
9.99 -5.171
10.0 -5.605
10.01 -6.077
10.02 -6.59
10.03 -7.145
10.04 -7.745
10.05 -8.393
10.06 -9.089
10.07 -9.834
10.08 -10.627
10.09 -11.466
10.1 -12.346
10.11 -13.261
10.12 -14.2
10.13 -15.149
10.14 -16.089
10.15 -16.996
10.16 -17.84
10.17 -18.587
10.18 -19.198
10.19 -19.632
10.2 -19.847
10.21 -19.805
10.22 -19.475
10.23 -18.841
10.24 -17.901
10.25 -16.673
10.26 -15.195
10.27 -13.522
10.28 -11.721
10.29 -9.867
10.3 -8.03
10.31 -6.274
10.32 -4.652
10.33 -3.198
10.34 -1.933
10.35 -0.863
10.36 0.017
10.37 0.721
10.38 1.267
10.39 1.675
10.4 1.969
10.41 2.168
10.42 2.292
10.43 2.358
10.44 2.38
10.45 2.37
10.46 2.339
10.47 2.295
10.48 2.245
10.49 2.193
10.5 2.145
10.51 2.102
10.52 2.068
10.53 2.044
10.54 2.031
10.55 2.031
10.56 2.043
10.57 2.069
10.58 2.11
10.59 2.164
10.6 2.233
10.61 2.317
10.62 2.417
10.63 2.533
10.64 2.665
10.65 2.815
10.66 2.984
10.67 3.172
10.68 3.38
10.69 3.61
10.7 3.863
10.71 4.142
10.72 4.447
10.73 4.78
10.74 5.144
10.75 5.541
10.76 5.973
10.77 6.441
10.78 6.949
10.79 7.497
10.8 8.088
10.81 8.722
10.82 9.4
10.83 10.121
10.84 10.884
10.85 11.685
10.86 12.518
10.87 13.375
10.88 14.246
10.89 15.114
10.9 15.96
10.91 16.762
10.92 17.492
10.93 18.117
10.94 18.603
10.95 18.914
10.96 19.016
10.97 18.88
10.98 18.484
10.99 17.818
11.0 16.887
11.01 15.712
11.02 14.331
11.03 12.793
11.04 11.156
11.05 9.484
11.06 7.836
11.07 6.265
11.08 4.814
11.09 3.511
11.1 2.372
11.11 1.405
11.12 0.603
11.13 -0.043
11.14 -0.549
11.15 -0.932
11.16 -1.211
11.17 -1.403
11.18 -1.524
11.19 -1.59
11.2 -1.614
11.21 -1.605
11.22 -1.574
11.23 -1.528
11.24 -1.472
11.25 -1.412
11.26 -1.352
11.27 -1.293
11.28 -1.239
11.29 -1.191
11.3 -1.15
11.31 -1.117
11.32 -1.091
11.33 -1.075
11.34 -1.067
11.35 -1.068
11.36 -1.077
11.37 -1.096
11.38 -1.123
11.39 -1.16
11.4 -1.206
11.41 -1.261
11.42 -1.325
11.43 -1.4
11.44 -1.485
11.45 -1.581
11.46 -1.689
11.47 -1.809
11.48 -1.943
11.49 -2.091
11.5 -2.254
11.51 -2.435
11.52 -2.634
11.53 -2.853
11.54 -3.094
11.55 -3.36
11.56 -3.651
11.57 -3.97
11.58 -4.321
11.59 -4.706
11.6 -5.128
11.61 -5.589
11.62 -6.093
11.63 -6.644
11.64 -7.243
11.65 -7.895
11.66 -8.601
11.67 -9.364
11.68 -10.184
11.69 -11.061
11.7 -11.992
11.71 -12.972
11.72 -13.993
11.73 -15.043
11.74 -16.103
11.75 -17.151
11.76 -18.157
11.77 -19.083
11.78 -19.886
11.79 -20.517
11.8 -20.925
11.81 -21.058
11.82 -20.873
11.83 -20.336
11.84 -19.434
11.85 -18.177
11.86 -16.598
11.87 -14.758
11.88 -12.735
11.89 -10.618
11.9 -8.499
11.91 -6.461
11.92 -4.571
11.93 -2.877
11.94 -1.408
11.95 -0.171
11.96 0.839
11.97 1.639
11.98 2.252
11.99 2.705
12.0 3.026
12.01 3.239
12.02 3.368
12.03 3.433
12.04 3.453
12.05 3.441
12.06 3.408
12.07 3.365
12.08 3.319
12.09 3.276
12.1 3.24
12.11 3.215
12.12 3.204
12.13 3.207
12.14 3.228
12.15 3.266
12.16 3.323
12.17 3.4
12.18 3.496
12.19 3.613
12.2 3.751
12.21 3.91
12.22 4.092
12.23 4.297
12.24 4.526
12.25 4.78
12.26 5.06
12.27 5.366
12.28 5.701
12.29 6.065
12.3 6.46
12.31 6.886
12.32 7.345
12.33 7.836
12.34 8.361
12.35 8.919
12.36 9.51
12.37 10.131
12.38 10.779
12.39 11.451
12.4 12.14
12.41 12.838
12.42 13.536
12.43 14.22
12.44 14.875
12.45 15.483
12.46 16.023
12.47 16.474
12.48 16.811
12.49 17.012
12.5 17.055
12.51 16.922
12.52 16.602
12.53 16.089
12.54 15.388
12.55 14.513
12.56 13.487
12.57 12.342
12.58 11.116
12.59 9.849
12.6 8.58
12.61 7.346
12.62 6.179
12.63 5.104
12.64 4.136
12.65 3.287
12.66 2.557
12.67 1.945
12.68 1.445
12.69 1.046
12.7 0.739
12.71 0.511
12.72 0.352
12.73 0.25
12.74 0.195
12.75 0.179
12.76 0.194
12.77 0.233
12.78 0.292
12.79 0.365
12.8 0.45
12.81 0.543
12.82 0.643
12.83 0.747
12.84 0.856
12.85 0.968
12.86 1.084
12.87 1.203
12.88 1.326
12.89 1.454
12.9 1.586
12.91 1.725
12.92 1.87
12.93 2.023
12.94 2.185
12.95 2.358
12.96 2.543
12.97 2.741
12.98 2.954
12.99 3.183
13.0 3.431
13.01 3.699
13.02 3.99
13.03 4.305
13.04 4.646
13.05 5.017
13.06 5.419
13.07 5.855
13.08 6.326
13.09 6.837
13.1 7.387
13.11 7.98
13.12 8.617
13.13 9.298
13.14 10.023
13.15 10.791
13.16 11.598
13.17 12.439
13.18 13.307
13.19 14.19
13.2 15.074
13.21 15.94
13.22 16.764
13.23 17.519
13.24 18.172
13.25 18.689
13.26 19.032
13.27 19.166
13.28 19.06
13.29 18.689
13.3 18.043
13.31 17.124
13.32 15.952
13.32 15.952
13.33 14.563
13.34 13.008
13.35 11.347
13.36 9.643
13.37 7.959
13.38 6.351
13.39 4.862
13.4 3.523
13.41 2.353
13.42 1.358
13.43 0.534
13.44 -0.131
13.45 -0.651
13.46 -1.046
13.47 -1.332
13.48 -1.53
13.49 -1.656
13.5 -1.725
13.51 -1.75
13.52 -1.743
13.53 -1.713
13.54 -1.668
13.55 -1.614
13.56 -1.555
13.57 -1.497
13.58 -1.441
13.59 -1.391
13.6 -1.346
13.61 -1.31
13.62 -1.282
13.63 -1.263
13.64 -1.254
13.65 -1.255
13.66 -1.265
13.67 -1.285
13.68 -1.315
13.69 -1.355
13.7 -1.406
13.71 -1.467
13.72 -1.54
13.73 -1.623
13.74 -1.718
13.75 -1.826
13.76 -1.947
13.77 -2.082
13.78 -2.231
13.79 -2.397
13.8 -2.581
13.81 -2.783
13.82 -3.005
13.83 -3.25
13.84 -3.519
13.85 -3.814
13.86 -4.138
13.87 -4.493
13.88 -4.881
13.89 -5.306
13.9 -5.77
13.91 -6.277
13.92 -6.829
13.93 -7.428
13.94 -8.078
13.95 -8.781
13.96 -9.537
13.97 -10.347
13.98 -11.21
13.99 -12.123
14.0 -13.08
14.01 -14.072
14.02 -15.085
14.03 -16.101
14.04 -17.098
14.05 -18.045
14.06 -18.905
14.07 -19.637
14.08 -20.195
14.09 -20.53
14.1 -20.597
14.11 -20.357
14.12 -19.783
14.13 -18.865
14.14 -17.618
14.15 -16.077
14.16 -14.3
14.17 -12.361
14.18 -10.344
14.19 -8.332
14.2 -6.402
14.21 -4.613
14.22 -3.01
14.23 -1.617
14.24 -0.442
14.25 0.52
14.26 1.285
14.27 1.874
14.28 2.312
14.29 2.624
14.3 2.833
14.31 2.962
14.32 3.028
14.33 3.049
14.34 3.039
14.35 3.007
14.36 2.965
14.37 2.918
14.38 2.872
14.39 2.832
14.4 2.801
14.41 2.781
14.42 2.775
14.43 2.784
14.44 2.809
14.45 2.85
14.46 2.909
14.47 2.986
14.48 3.081
14.49 3.195
14.5 3.329
14.51 3.483
14.52 3.657
14.53 3.854
14.54 4.073
14.55 4.316
14.56 4.584
14.57 4.879
14.58 5.201
14.59 5.552
14.6 5.933
14.61 6.347
14.62 6.795
14.63 7.277
14.64 7.795
14.65 8.35
14.66 8.941
14.67 9.569
14.68 10.231
14.69 10.924
14.7 11.646
14.71 12.388
14.72 13.143
14.73 13.9
14.74 14.644
14.75 15.359
14.76 16.024
14.77 16.616
14.78 17.108
14.79 17.475
14.8 17.688
14.81 17.723
14.82 17.559
14.83 17.182
14.84 16.588
14.85 15.782
14.86 14.782
14.87 13.619
14.88 12.329
14.89 10.958
14.9 9.553
14.91 8.16
14.92 6.821
14.93 5.568
14.94 4.429
14.95 3.417
14.96 2.541
14.97 1.801
14.98 1.191
14.99 0.701
15.0 0.319
15.01 0.031
15.02 -0.176
15.03 -0.315
15.04 -0.398
15.05 -0.436
15.06 -0.439
15.07 -0.414
15.08 -0.368
15.09 -0.308
15.1 -0.236
15.11 -0.157
15.12 -0.074
15.13 0.012
15.14 0.099
15.15 0.187
15.16 0.274
15.17 0.361
15.18 0.448
15.19 0.534
15.2 0.62
15.21 0.707
15.22 0.795
15.23 0.885
15.24 0.978
15.25 1.074
15.26 1.175
15.27 1.281
15.28 1.393
15.29 1.513
15.3 1.642
15.31 1.78
15.32 1.929
15.33 2.09
15.34 2.265
15.35 2.456
15.36 2.664
15.37 2.891
15.38 3.138
15.39 3.409
15.4 3.704
15.41 4.028
15.42 4.382
15.43 4.769
15.44 5.192
15.45 5.654
15.46 6.158
15.47 6.708
15.48 7.305
15.49 7.954
15.5 8.655
15.51 9.412
15.52 10.223
15.53 11.089
15.54 12.007
15.55 12.972
15.56 13.974
15.57 15.003
15.58 16.039
15.59 17.059
15.6 18.035
15.61 18.93
15.62 19.702
15.63 20.304
15.64 20.685
15.65 20.799
15.66 20.602
15.67 20.065
15.68 19.176
15.69 17.945
15.7 16.405
15.71 14.614
15.72 12.647
15.73 10.59
15.74 8.53
15.75 6.547
15.76 4.704
15.77 3.05
15.78 1.61
15.79 0.395
15.8 -0.601
15.81 -1.393
15.82 -2.003
15.83 -2.456
15.84 -2.779
15.85 -2.996
15.86 -3.129
15.87 -3.199
15.88 -3.222
15.89 -3.212
15.9 -3.181
15.91 -3.139
15.92 -3.093
15.93 -3.048
15.94 -3.009
15.95 -2.98
15.96 -2.963
15.97 -2.961
15.98 -2.974
15.99 -3.003
16.0 -3.05
16.01 -3.116
16.02 -3.2
16.03 -3.304
16.04 -3.427
16.05 -3.571
16.06 -3.736
16.07 -3.923
16.08 -4.132
16.09 -4.366
16.1 -4.624
16.11 -4.908
16.12 -5.219
16.13 -5.558
16.14 -5.927
16.15 -6.328
16.16 -6.761
16.17 -7.228
16.18 -7.729
16.19 -8.265
16.2 -8.836
16.21 -9.442
16.22 -10.081
16.23 -10.75
16.24 -11.446
16.25 -12.163
16.26 -12.892
16.27 -13.623
16.28 -14.344
16.29 -15.038
16.3 -15.687
16.31 -16.269
16.32 -16.761
16.33 -17.136
16.34 -17.369
16.35 -17.436
16.36 -17.318
16.37 -17.0
16.38 -16.475
16.39 -15.748
16.4 -14.832
16.41 -13.754
16.42 -12.546
16.43 -11.249
16.44 -9.908
16.45 -8.565
16.46 -7.262
16.47 -6.032
16.48 -4.901
16.49 -3.888
16.5 -3.002
16.51 -2.245
16.52 -1.613
16.53 -1.1
16.54 -0.694
16.55 -0.383
16.56 -0.154
16.57 0.004
16.58 0.104
16.59 0.156
16.6 0.17
16.61 0.153
16.62 0.113
16.63 0.056
16.64 -0.015
16.65 -0.096
16.66 -0.183
16.67 -0.275
16.68 -0.37
16.69 -0.467
16.7 -0.565
16.71 -0.665
16.72 -0.766
16.73 -0.869
16.74 -0.974
16.75 -1.081
16.76 -1.191
16.77 -1.306
16.78 -1.425
16.79 -1.551
16.8 -1.683
16.81 -1.824
16.82 -1.974
16.83 -2.135
16.84 -2.308
16.85 -2.494
16.86 -2.696
16.87 -2.915
16.88 -3.152
16.89 -3.411
16.9 -3.692
16.91 -3.998
16.92 -4.331
16.93 -4.695
16.94 -5.091
16.95 -5.522
16.96 -5.991
16.97 -6.5
16.98 -7.053
16.99 -7.651
17.0 -8.297
17.01 -8.992
17.02 -9.737
17.03 -10.531
17.04 -11.373
17.05 -12.258
17.06 -13.18
17.07 -14.128
17.08 -15.09
17.09 -16.046
17.1 -16.973
17.11 -17.841
17.12 -18.616
17.13 -19.258
17.14 -19.726
17.15 -19.975
17.16 -19.968
17.17 -19.67
17.18 -19.062
17.19 -18.141
17.2 -16.923
17.21 -15.445
17.22 -13.76
17.23 -11.938
17.24 -10.053
17.25 -8.181
17.26 -6.387
17.27 -4.725
17.28 -3.233
17.29 -1.934
17.3 -0.834
17.31 0.072
17.32 0.796
17.33 1.358
17.34 1.779
17.35 2.082
17.36 2.288
17.37 2.416
17.38 2.485
17.39 2.508
17.4 2.5
17.41 2.47
17.42 2.427
17.43 2.377
17.44 2.327
17.45 2.28
17.46 2.239
17.47 2.208
17.48 2.187
17.49 2.178
17.5 2.182
17.51 2.199
17.52 2.231
17.53 2.278
17.54 2.34
17.55 2.418
17.56 2.511
17.57 2.621
17.58 2.748
17.59 2.893
17.6 3.057
17.61 3.24
17.62 3.443
17.63 3.668
17.64 3.917
17.65 4.19
17.66 4.49
17.67 4.818
17.68 5.175
17.69 5.565
17.7 5.989
17.71 6.448
17.72 6.946
17.73 7.483
17.74 8.061
17.75 8.681
17.76 9.343
17.77 10.047
17.78 10.791
17.79 11.571
17.8 12.382
17.81 13.216
17.82 14.062
17.83 14.906
17.84 15.73
17.85 16.511
17.86 17.223
17.87 17.835
17.88 18.316
17.89 18.631
17.9 18.747
17.91 18.637
17.92 18.279
17.93 17.663
17.94 16.793
17.95 15.686
17.96 14.376
17.97 12.908
17.98 11.338
17.99 9.725
18.0 8.125
18.01 6.591
18.02 5.164
18.03 3.874
18.04 2.74
18.05 1.768
18.06 0.957
18.07 0.297
18.08 -0.224
18.09 -0.623
18.1 -0.918
18.11 -1.124
18.12 -1.258
18.13 -1.335
18.14 -1.367
18.15 -1.365
18.16 -1.338
18.17 -1.293
18.18 -1.237
18.19 -1.175
18.2 -1.111
18.21 -1.047
18.22 -0.985
18.23 -0.928
18.24 -0.876
18.25 -0.83
18.26 -0.791
18.27 -0.758
18.28 -0.733
18.29 -0.714
18.3 -0.702
18.31 -0.697
18.32 -0.699
18.33 -0.707
18.34 -0.722
18.35 -0.743
18.36 -0.771
18.37 -0.805
18.38 -0.846
18.39 -0.893
18.4 -0.948
18.41 -1.011
18.42 -1.081
18.43 -1.16
18.44 -1.248
18.45 -1.346
18.46 -1.454
18.47 -1.574
18.48 -1.707
18.49 -1.853
18.5 -2.014
18.51 -2.192
18.52 -2.389
18.53 -2.605
18.54 -2.844
18.55 -3.106
18.56 -3.396
18.57 -3.714
18.58 -4.065
18.59 -4.451
18.6 -4.875
18.61 -5.341
18.62 -5.853
18.63 -6.414
18.64 -7.027
18.65 -7.698
18.66 -8.428
18.67 -9.22
18.68 -10.077
18.69 -10.999
18.7 -11.984
18.71 -13.028
18.72 -14.124
18.73 -15.26
18.74 -16.417
18.75 -17.572
18.76 -18.692
18.77 -19.736
18.78 -20.656
18.79 -21.395
18.8 -21.892
18.81 -22.087
18.82 -21.925
18.83 -21.364
18.84 -20.384
18.85 -18.995
18.86 -17.236
18.87 -15.176
18.88 -12.91
18.89 -10.545
18.9 -8.189
18.91 -5.94
18.92 -3.873
18.93 -2.042
18.94 -0.474
18.95 0.826
18.96 1.869
18.97 2.68
18.98 3.288
18.99 3.725
19.0 4.024
19.01 4.213
19.02 4.319
19.03 4.364
19.04 4.366
19.05 4.34
19.06 4.3
19.07 4.253
19.08 4.209
19.09 4.172
19.1 4.147
19.11 4.137
19.12 4.145
19.13 4.172
19.14 4.22
19.15 4.29
19.16 4.382
19.17 4.498
19.18 4.637
19.19 4.799
19.2 4.987
19.21 5.199
19.22 5.436
19.23 5.699
19.24 5.989
19.25 6.306
19.26 6.65
19.27 7.021
19.28 7.421
19.29 7.848
19.3 8.303
19.31 8.785
19.32 9.292
19.33 9.822
19.34 10.374
19.35 10.941
19.36 11.521
19.37 12.105
19.38 12.685
19.39 13.253
19.4 13.796
19.41 14.3
19.42 14.751
19.43 15.133
19.44 15.429
19.45 15.622
19.46 15.696
19.47 15.64
19.48 15.443
19.49 15.099
19.5 14.611
19.51 13.985
19.52 13.235
19.53 12.379
19.54 11.442
19.55 10.452
19.56 9.436
19.57 8.423
19.58 7.438
19.59 6.503
19.6 5.637
19.61 4.85
19.62 4.152
19.63 3.544
19.64 3.027
19.65 2.597
19.66 2.248
19.67 1.973
19.68 1.765
19.69 1.617
19.7 1.519
19.71 1.465
19.72 1.449
19.73 1.464
19.74 1.506
19.75 1.57
19.76 1.653
19.77 1.752
19.78 1.865
19.79 1.99
19.8 2.126
19.81 2.273
19.82 2.429
19.83 2.596
19.84 2.773
19.85 2.962
19.86 3.161
19.87 3.374
19.88 3.6
19.89 3.841
19.9 4.099
19.91 4.374
19.92 4.669
19.93 4.984
19.94 5.322
19.95 5.684
19.96 6.071
19.97 6.485
19.98 6.928


==> data/lorenz_infer_y_single_pred.txt <==
0.02 0.014
0.03 0.137
0.04 0.448
0.05 0.724
0.06 0.974
0.07 1.219
0.08 1.472
0.09 1.704
0.1 1.941
0.11 2.204
0.12 2.477
0.13 2.788
0.14 3.135
0.15 3.519
0.16 3.95
0.17 4.42
0.18 4.957
0.19 5.537
0.2 6.231
0.21 6.984
0.22 7.806
0.23 8.792
0.24 9.872
0.25 11.008
0.26 12.309
0.27 13.696
0.28 15.169
0.29 16.733
0.3 18.372
0.31 20.064
0.32 21.797
0.33 23.41
0.34 24.856
0.35 25.945
0.36 26.787
0.37 27.226
0.38 27.204
0.39 26.539
0.4 24.724
0.41 21.86
0.42 18.345
0.43 14.682
0.44 11.55
0.45 7.975
0.46 4.517
0.47 1.345
0.48 -1.428
0.49 -3.795
0.5 -5.392
0.51 -6.65
0.52 -7.62
0.53 -8.285
0.54 -8.766
0.55 -9.033
0.56 -9.125
0.57 -9.109
0.58 -9.037
0.59 -8.913
0.6 -8.763
0.61 -8.609
0.62 -8.463
0.63 -8.334
0.64 -8.226
0.65 -8.139
0.66 -8.076
0.67 -8.035
0.68 -8.02
0.69 -8.028
0.7 -8.057
0.71 -8.105
0.72 -8.171
0.73 -8.252
0.74 -8.347
0.75 -8.455
0.76 -8.574
0.77 -8.703
0.78 -8.839
0.79 -8.98
0.8 -9.124
0.81 -9.269
0.82 -9.413
0.83 -9.554
0.84 -9.689
0.85 -9.817
0.86 -9.935
0.87 -10.04
0.88 -10.132
0.89 -10.209
0.9 -10.269
0.91 -10.309
0.92 -10.329
0.93 -10.328
0.94 -10.305
0.95 -10.259
0.96 -10.192
0.97 -10.102
0.98 -9.992
0.99 -9.862
1.0 -9.715
1.01 -9.551
1.02 -9.373
1.03 -9.185
1.04 -8.989
1.05 -8.788
1.06 -8.585
1.07 -8.382
1.08 -8.182
1.09 -7.987
1.1 -7.8
1.11 -7.623
1.12 -7.461
1.13 -7.317
1.14 -7.184
1.15 -7.064
1.16 -6.96
1.17 -6.872
1.18 -6.8
1.19 -6.746
1.2 -6.71
1.21 -6.689
1.22 -6.685
1.23 -6.696
1.24 -6.722
1.25 -6.763
1.26 -6.818
1.27 -6.886
1.28 -6.967
1.29 -7.059
1.3 -7.163
1.31 -7.277
1.32 -7.401
1.33 -7.533
1.34 -7.672
1.35 -7.82
1.36 -7.981
1.37 -8.149
1.38 -8.322
1.39 -8.499
1.4 -8.678
1.41 -8.857
1.42 -9.035
1.43 -9.21
1.44 -9.381
1.45 -9.545
1.46 -9.702
1.47 -9.848
1.48 -9.982
1.49 -10.102
1.5 -10.206
1.51 -10.293
1.52 -10.362
1.53 -10.409
1.54 -10.435
1.55 -10.437
1.56 -10.416
1.57 -10.369
1.58 -10.299
1.59 -10.206
1.6 -10.09
1.61 -9.953
1.62 -9.796
1.63 -9.622
1.64 -9.433
1.65 -9.232
1.66 -9.022
1.67 -8.808
1.68 -8.59
1.69 -8.373
1.7 -8.159
1.71 -7.951
1.72 -7.752
1.73 -7.563
1.74 -7.394
1.75 -7.24
1.76 -7.097
1.77 -6.971
1.78 -6.86
1.79 -6.766
1.8 -6.691
1.81 -6.635
1.82 -6.596
1.83 -6.575
1.84 -6.57
1.85 -6.581
1.86 -6.609
1.87 -6.652
1.88 -6.709
1.89 -6.781
1.9 -6.866
1.91 -6.963
1.92 -7.072
1.93 -7.192
1.94 -7.322
1.95 -7.46
1.96 -7.606
1.97 -7.76
1.98 -7.926
1.99 -8.103
2.0 -8.285
2.01 -8.472
2.02 -8.661
2.03 -8.851
2.04 -9.039
2.05 -9.226
2.06 -9.408
2.07 -9.584
2.08 -9.752
2.09 -9.909
2.1 -10.054
2.11 -10.184
2.12 -10.298
2.13 -10.395
2.14 -10.471
2.15 -10.526
2.16 -10.558
2.17 -10.564
2.18 -10.545
2.19 -10.499
2.2 -10.426
2.21 -10.328
2.22 -10.206
2.23 -10.062
2.24 -9.896
2.25 -9.711
2.26 -9.509
2.27 -9.295
2.28 -9.07
2.29 -8.84
2.3 -8.607
2.31 -8.375
2.32 -8.146
2.33 -7.923
2.34 -7.71
2.35 -7.507
2.36 -7.329
2.37 -7.163
2.38 -7.011
2.39 -6.874
2.4 -6.756
2.41 -6.656
2.42 -6.577
2.43 -6.516
2.44 -6.474
2.45 -6.45
2.46 -6.444
2.47 -6.455
2.48 -6.483
2.49 -6.527
2.5 -6.587
2.51 -6.661
2.52 -6.75
2.53 -6.851
2.54 -6.965
2.55 -7.091
2.56 -7.227
2.57 -7.372
2.58 -7.526
2.59 -7.685
2.6 -7.854
2.61 -8.04
2.62 -8.232
2.63 -8.428
2.64 -8.628
2.65 -8.829
2.66 -9.03
2.67 -9.228
2.68 -9.423
2.69 -9.612
2.7 -9.792
2.71 -9.962
2.72 -10.12
2.73 -10.263
2.74 -10.388
2.75 -10.496
2.76 -10.584
2.77 -10.649
2.78 -10.688
2.79 -10.701
2.8 -10.686
2.81 -10.642
2.82 -10.569
2.83 -10.469
2.84 -10.342
2.85 -10.19
2.86 -10.016
2.87 -9.82
2.88 -9.606
2.89 -9.378
2.9 -9.137
2.91 -8.891
2.92 -8.641
2.93 -8.392
2.94 -8.146
2.95 -7.907
2.96 -7.678
2.97 -7.462
2.98 -7.27
2.99 -7.09
3.0 -6.926
3.01 -6.779
3.02 -6.651
3.03 -6.543
3.04 -6.457
3.05 -6.391
3.06 -6.345
3.07 -6.318
3.08 -6.309
3.09 -6.319
3.1 -6.346
3.11 -6.39
3.12 -6.45
3.13 -6.527
3.14 -6.618
3.15 -6.723
3.16 -6.841
3.17 -6.971
3.18 -7.113
3.19 -7.264
3.2 -7.425
3.21 -7.594
3.22 -7.768
3.23 -7.956
3.24 -8.158
3.25 -8.364
3.26 -8.575
3.27 -8.787
3.28 -9.001
3.29 -9.212
3.3 -9.421
3.31 -9.623
3.32 -9.818
3.33 -10.003
3.34 -10.175
3.35 -10.333
3.36 -10.473
3.37 -10.595
3.38 -10.697
3.39 -10.774
3.4 -10.825
3.41 -10.846
3.42 -10.838
3.43 -10.8
3.44 -10.73
3.45 -10.63
3.46 -10.501
3.47 -10.343
3.48 -10.161
3.49 -9.955
3.5 -9.73
3.51 -9.487
3.52 -9.231
3.53 -8.966
3.54 -8.698
3.55 -8.431
3.56 -8.166
3.57 -7.908
3.58 -7.661
3.59 -7.429
3.6 -7.221
3.61 -7.025
3.62 -6.847
3.63 -6.687
3.64 -6.547
3.65 -6.429
3.66 -6.335
3.67 -6.262
3.68 -6.209
3.69 -6.176
3.7 -6.164
3.71 -6.17
3.72 -6.195
3.73 -6.238
3.74 -6.298
3.75 -6.375
3.76 -6.467
3.77 -6.575
3.78 -6.696
3.79 -6.83
3.8 -6.977
3.81 -7.134
3.82 -7.301
3.83 -7.477
3.84 -7.66
3.85 -7.849
3.86 -8.057
3.87 -8.274
3.88 -8.496
3.89 -8.72
3.9 -8.946
3.91 -9.172
3.92 -9.395
3.93 -9.613
3.94 -9.824
3.95 -10.026
3.96 -10.215
3.97 -10.389
3.98 -10.547
3.99 -10.688
4.0 -10.806
4.01 -10.899
4.02 -10.964
4.03 -10.999
4.04 -11.003
4.05 -10.973
4.06 -10.91
4.07 -10.814
4.08 -10.686
4.09 -10.527
4.1 -10.338
4.11 -10.123
4.12 -9.886
4.13 -9.63
4.14 -9.358
4.15 -9.076
4.16 -8.787
4.17 -8.499
4.18 -8.213
4.19 -7.935
4.2 -7.666
4.21 -7.413
4.22 -7.187
4.23 -6.973
4.24 -6.777
4.25 -6.601
4.26 -6.447
4.27 -6.317
4.28 -6.211
4.29 -6.128
4.3 -6.066
4.31 -6.026
4.32 -6.007
4.33 -6.008
4.34 -6.03
4.35 -6.07
4.36 -6.128
4.37 -6.204
4.38 -6.296
4.39 -6.404
4.4 -6.527
4.41 -6.664
4.42 -6.814
4.43 -6.976
4.44 -7.149
4.45 -7.331
4.46 -7.522
4.47 -7.72
4.48 -7.925
4.49 -8.151
4.5 -8.383
4.51 -8.62
4.52 -8.86
4.53 -9.1
4.54 -9.338
4.55 -9.573
4.56 -9.802
4.57 -10.022
4.58 -10.231
4.59 -10.425
4.6 -10.603
4.61 -10.766
4.62 -10.905
4.63 -11.019
4.64 -11.103
4.65 -11.157
4.66 -11.177
4.67 -11.161
4.68 -11.11
4.69 -11.023
4.7 -10.901
4.71 -10.743
4.72 -10.553
4.73 -10.331
4.74 -10.084
4.75 -9.816
4.76 -9.529
4.77 -9.229
4.78 -8.919
4.79 -8.607
4.8 -8.299
4.81 -7.996
4.82 -7.703
4.83 -7.425
4.84 -7.178
4.85 -6.943
4.86 -6.726
4.87 -6.53
4.88 -6.356
4.89 -6.21
4.9 -6.089
4.91 -5.992
4.92 -5.919
4.93 -5.868
4.94 -5.839
4.95 -5.833
4.96 -5.848
4.97 -5.883
4.98 -5.937
4.99 -6.011
5.0 -6.101
5.01 -6.208
5.02 -6.33
5.03 -6.468
5.04 -6.62
5.05 -6.785
5.06 -6.962
5.07 -7.15
5.08 -7.348
5.09 -7.554
5.1 -7.765
5.11 -7.988
5.12 -8.23
5.13 -8.479
5.14 -8.731
5.15 -8.986
5.16 -9.24
5.17 -9.493
5.18 -9.741
5.19 -9.982
5.2 -10.212
5.21 -10.43
5.22 -10.631
5.23 -10.819
5.24 -10.985
5.25 -11.124
5.26 -11.234
5.27 -11.312
5.28 -11.354
5.29 -11.361
5.3 -11.328
5.31 -11.256
5.32 -11.146
5.33 -10.997
5.34 -10.811
5.35 -10.589
5.36 -10.336
5.37 -10.056
5.38 -9.756
5.39 -9.438
5.4 -9.108
5.41 -8.771
5.42 -8.435
5.43 -8.106
5.44 -7.785
5.45 -7.48
5.46 -7.203
5.47 -6.942
5.48 -6.701
5.49 -6.48
5.5 -6.283
5.51 -6.116
5.52 -5.975
5.53 -5.859
5.54 -5.769
5.55 -5.702
5.56 -5.66
5.57 -5.645
5.58 -5.651
5.59 -5.678
5.6 -5.725
5.61 -5.792
5.62 -5.88
5.63 -5.985
5.64 -6.105
5.65 -6.241
5.66 -6.391
5.67 -6.556
5.68 -6.735
5.69 -6.927
5.7 -7.129
5.71 -7.341
5.72 -7.562
5.73 -7.788
5.74 -8.027
5.75 -8.285
5.76 -8.55
5.77 -8.818
5.78 -9.089
5.79 -9.36
5.8 -9.628
5.81 -9.891
5.82 -10.146
5.83 -10.389
5.84 -10.618
5.85 -10.834
5.86 -11.03
5.87 -11.201
5.88 -11.343
5.89 -11.453
5.9 -11.527
5.91 -11.563
5.92 -11.558
5.93 -11.51
5.94 -11.421
5.95 -11.289
5.96 -11.116
5.97 -10.901
5.98 -10.65
5.99 -10.365
6.0 -10.052
6.01 -9.72
6.02 -9.37
6.03 -9.009
6.04 -8.644
6.05 -8.283
6.06 -7.931
6.07 -7.593
6.08 -7.278
6.09 -6.988
6.1 -6.716
6.11 -6.465
6.12 -6.24
6.13 -6.044
6.14 -5.877
6.15 -5.737
6.16 -5.622
6.17 -5.54
6.18 -5.485
6.19 -5.455
6.2 -5.448
6.21 -5.464
6.22 -5.502
6.23 -5.559
6.24 -5.635
6.25 -5.73
6.26 -5.843
6.27 -5.977
6.28 -6.124
6.29 -6.287
6.3 -6.463
6.31 -6.654
6.32 -6.859
6.33 -7.074
6.34 -7.3
6.35 -7.535
6.36 -7.776
6.37 -8.027
6.38 -8.302
6.39 -8.583
6.4 -8.869
6.41 -9.157
6.42 -9.446
6.43 -9.732
6.44 -10.012
6.45 -10.283
6.46 -10.543
6.47 -10.789
6.48 -11.021
6.49 -11.23
6.5 -11.411
6.51 -11.562
6.52 -11.676
6.53 -11.753
6.54 -11.785
6.55 -11.773
6.56 -11.716
6.57 -11.613
6.58 -11.464
6.59 -11.27
6.6 -11.033
6.61 -10.753
6.62 -10.438
6.63 -10.092
6.64 -9.727
6.65 -9.346
6.66 -8.953
6.67 -8.557
6.67 -8.557
6.68 -8.167
6.69 -7.791
6.7 -7.43
6.71 -7.102
6.72 -6.792
6.73 -6.505
6.74 -6.242
6.75 -6.01
6.76 -5.81
6.77 -5.638
6.78 -5.498
6.79 -5.39
6.8 -5.311
6.81 -5.26
6.82 -5.235
6.83 -5.234
6.84 -5.256
6.85 -5.3
6.86 -5.365
6.87 -5.449
6.88 -5.552
6.89 -5.672
6.9 -5.808
6.91 -5.968
6.92 -6.141
6.93 -6.327
6.94 -6.528
6.95 -6.744
6.96 -6.971
6.97 -7.21
6.98 -7.458
6.99 -7.714
7.0 -7.976
7.01 -8.264
7.02 -8.562
7.03 -8.866
7.04 -9.173
7.05 -9.481
7.06 -9.786
7.07 -10.087
7.08 -10.379
7.09 -10.659
7.1 -10.928
7.11 -11.181
7.12 -11.409
7.13 -11.609
7.14 -11.775
7.15 -11.902
7.16 -11.987
7.17 -12.026
7.18 -12.017
7.19 -11.958
7.2 -11.85
7.21 -11.691
7.22 -11.481
7.23 -11.224
7.24 -10.923
7.25 -10.583
7.26 -10.208
7.27 -9.809
7.28 -9.393
7.29 -8.966
7.3 -8.536
7.31 -8.113
7.32 -7.706
7.33 -7.316
7.34 -6.964
7.35 -6.63
7.36 -6.321
7.37 -6.043
7.38 -5.796
7.39 -5.583
7.4 -5.408
7.41 -5.265
7.42 -5.153
7.43 -5.071
7.44 -5.018
7.45 -4.992
7.46 -4.993
7.47 -5.017
7.48 -5.065
7.49 -5.133
7.5 -5.223
7.51 -5.331
7.52 -5.457
7.53 -5.6
7.54 -5.758
7.55 -5.936
7.56 -6.133
7.57 -6.342
7.58 -6.565
7.59 -6.803
7.6 -7.052
7.61 -7.313
7.62 -7.582
7.63 -7.858
7.64 -8.15
7.65 -8.464
7.66 -8.785
7.67 -9.112
7.68 -9.441
7.69 -9.769
7.7 -10.093
7.71 -10.41
7.72 -10.716
7.73 -11.013
7.74 -11.293
7.75 -11.55
7.76 -11.777
7.77 -11.97
7.78 -12.121
7.79 -12.228
7.8 -12.288
7.81 -12.296
7.82 -12.248
7.83 -12.145
7.84 -11.984
7.85 -11.77
7.86 -11.506
7.87 -11.191
7.88 -10.832
7.89 -10.431
7.9 -9.998
7.91 -9.547
7.92 -9.082
7.93 -8.612
7.94 -8.15
7.95 -7.705
7.96 -7.278
7.97 -6.892
7.98 -6.524
7.99 -6.184
8.0 -5.88
8.01 -5.61
8.02 -5.381
8.03 -5.192
8.04 -5.035
8.05 -4.91
8.06 -4.817
8.07 -4.755
8.08 -4.724
8.09 -4.72
8.1 -4.741
8.11 -4.786
8.12 -4.854
8.13 -4.944
8.14 -5.054
8.15 -5.182
8.16 -5.327
8.17 -5.489
8.18 -5.667
8.19 -5.859
8.2 -6.076
8.21 -6.305
8.22 -6.547
8.23 -6.804
8.24 -7.074
8.25 -7.354
8.26 -7.644
8.27 -7.938
8.28 -8.258
8.29 -8.596
8.3 -8.941
8.31 -9.291
8.32 -9.643
8.33 -9.994
8.34 -10.34
8.35 -10.678
8.36 -11.007
8.37 -11.324
8.38 -11.619
8.39 -11.886
8.4 -12.12
8.41 -12.311
8.42 -12.461
8.43 -12.559
8.44 -12.601
8.45 -12.584
8.46 -12.507
8.47 -12.367
8.48 -12.166
8.49 -11.902
8.5 -11.587
8.51 -11.219
8.52 -10.803
8.53 -10.347
8.54 -9.858
8.55 -9.355
8.56 -8.841
8.57 -8.332
8.58 -7.836
8.59 -7.361
8.6 -6.925
8.61 -6.513
8.62 -6.13
8.63 -5.783
8.64 -5.473
8.65 -5.219
8.66 -5.0
8.67 -4.817
8.68 -4.669
8.69 -4.558
8.7 -4.48
8.71 -4.431
8.72 -4.413
8.73 -4.424
8.74 -4.461
8.75 -4.523
8.76 -4.607
8.77 -4.711
8.78 -4.833
8.79 -4.976
8.8 -5.136
8.81 -5.313
8.82 -5.505
8.83 -5.712
8.84 -5.934
8.85 -6.181
8.86 -6.439
8.87 -6.712
8.88 -6.999
8.89 -7.297
8.9 -7.605
8.91 -7.92
8.92 -8.256
8.93 -8.617
8.94 -8.986
8.95 -9.361
8.96 -9.74
8.97 -10.117
8.98 -10.49
8.99 -10.856
9.0 -11.215
9.01 -11.559
9.02 -11.88
9.03 -12.171
9.04 -12.423
9.05 -12.636
9.06 -12.797
9.07 -12.902
9.08 -12.948
9.09 -12.927
9.1 -12.838
9.11 -12.684
9.12 -12.456
9.13 -12.158
9.14 -11.791
9.15 -11.375
9.16 -10.911
9.17 -10.404
9.18 -9.862
9.19 -9.304
9.2 -8.739
9.21 -8.184
9.22 -7.643
9.23 -7.132
9.24 -6.662
9.25 -6.218
9.26 -5.812
9.27 -5.443
9.28 -5.132
9.29 -4.867
9.3 -4.641
9.31 -4.456
9.32 -4.306
9.33 -4.191
9.34 -4.112
9.35 -4.068
9.36 -4.057
9.37 -4.075
9.38 -4.119
9.39 -4.19
9.4 -4.284
9.41 -4.399
9.42 -4.534
9.43 -4.686
9.44 -4.852
9.45 -5.036
9.46 -5.237
9.47 -5.452
9.48 -5.682
9.49 -5.927
9.5 -6.198
9.51 -6.481
9.52 -6.78
9.53 -7.092
9.54 -7.415
9.55 -7.75
9.56 -8.093
9.57 -8.467
9.58 -8.859
9.59 -9.259
9.6 -9.666
9.61 -10.074
9.62 -10.48
9.63 -10.881
9.64 -11.278
9.65 -11.662
9.66 -12.025
9.67 -12.358
9.68 -12.656
9.69 -12.909
9.7 -13.109
9.71 -13.256
9.72 -13.334
9.73 -13.338
9.74 -13.275
9.75 -13.133
9.76 -12.908
9.77 -12.602
9.78 -12.219
9.79 -11.765
9.8 -11.256
9.81 -10.706
9.82 -10.118
9.83 -9.502
9.84 -8.877
9.85 -8.261
9.86 -7.658
9.87 -7.088
9.88 -6.564
9.89 -6.069
9.9 -5.617
9.91 -5.211
9.92 -4.87
9.93 -4.57
9.94 -4.321
9.95 -4.107
9.96 -3.936
9.97 -3.816
9.98 -3.733
9.99 -3.686
10.0 -3.67
10.01 -3.684
10.02 -3.726
10.03 -3.791
10.04 -3.879
10.05 -3.987
10.06 -4.117
10.07 -4.265
10.08 -4.436
10.09 -4.624
10.1 -4.823
10.11 -5.037
10.12 -5.268
10.13 -5.514
10.14 -5.774
10.15 -6.055
10.16 -6.357
10.17 -6.673
10.18 -7.005
10.19 -7.35
10.2 -7.707
10.21 -8.073
10.22 -8.471
10.23 -8.892
10.24 -9.323
10.25 -9.762
10.26 -10.205
10.27 -10.647
10.28 -11.087
10.29 -11.523
10.3 -11.946
10.31 -12.345
10.32 -12.714
10.33 -13.044
10.34 -13.323
10.35 -13.552
10.36 -13.711
10.37 -13.794
10.38 -13.807
10.39 -13.731
10.4 -13.564
10.41 -13.305
10.42 -12.953
10.43 -12.515
10.44 -11.996
10.45 -11.411
10.46 -10.78
10.47 -10.116
10.48 -9.428
10.49 -8.733
10.5 -8.049
10.51 -7.384
10.52 -6.77
10.53 -6.193
10.54 -5.659
10.55 -5.174
10.56 -4.761
10.57 -4.399
10.58 -4.085
10.59 -3.82
10.6 -3.616
10.61 -3.458
10.62 -3.341
10.63 -3.263
10.64 -3.222
10.65 -3.216
10.66 -3.239
10.67 -3.29
10.68 -3.367
10.69 -3.465
10.7 -3.582
10.71 -3.716
10.72 -3.867
10.73 -4.033
10.74 -4.215
10.75 -4.422
10.76 -4.645
10.77 -4.878
10.78 -5.127
10.79 -5.392
10.8 -5.671
10.81 -5.965
10.82 -6.292
10.83 -6.631
10.84 -6.988
10.85 -7.36
10.86 -7.746
10.87 -8.143
10.88 -8.575
10.89 -9.032
10.9 -9.501
10.91 -9.98
10.92 -10.464
10.93 -10.949
10.94 -11.435
10.95 -11.916
10.96 -12.38
10.97 -12.82
10.98 -13.223
10.99 -13.58
11.0 -13.886
11.01 -14.12
11.02 -14.278
11.03 -14.368
11.04 -14.357
11.05 -14.239
11.06 -14.013
11.07 -13.682
11.08 -13.251
11.09 -12.721
11.1 -12.103
11.11 -11.411
11.12 -10.672
11.13 -9.905
11.14 -9.126
11.15 -8.349
11.16 -7.589
11.17 -6.868
11.18 -6.203
11.19 -5.581
11.2 -5.018
11.21 -4.531
11.22 -4.11
11.23 -3.734
11.24 -3.437
11.25 -3.191
11.26 -2.999
11.27 -2.852
11.28 -2.748
11.29 -2.693
11.3 -2.675
11.31 -2.688
11.32 -2.731
11.33 -2.798
11.34 -2.887
11.35 -2.998
11.36 -3.129
11.37 -3.272
11.38 -3.427
11.39 -3.601
11.4 -3.786
11.41 -3.983
11.42 -4.197
11.43 -4.431
11.44 -4.685
11.45 -4.948
11.46 -5.23
11.47 -5.527
11.48 -5.842
11.49 -6.186
11.5 -6.551
11.51 -6.936
11.52 -7.337
11.53 -7.754
11.54 -8.184
11.55 -8.651
11.56 -9.146
11.57 -9.658
11.58 -10.186
11.59 -10.72
11.6 -11.261
11.61 -11.803
11.62 -12.341
11.63 -12.861
11.64 -13.353
11.65 -13.802
11.66 -14.205
11.67 -14.538
11.68 -14.809
11.69 -14.998
11.7 -15.079
11.71 -15.041
11.72 -14.88
11.73 -14.592
11.74 -14.175
11.75 -13.632
11.76 -12.993
11.77 -12.255
11.78 -11.434
11.79 -10.566
11.8 -9.668
11.81 -8.782
11.82 -7.901
11.83 -7.048
11.84 -6.262
11.85 -5.525
11.86 -4.856
11.87 -4.275
11.88 -3.764
11.89 -3.332
11.9 -2.968
11.91 -2.67
11.92 -2.437
11.93 -2.26
11.94 -2.137
11.95 -2.061
11.96 -2.025
11.97 -2.026
11.98 -2.058
11.99 -2.119
12.0 -2.2
12.01 -2.292
12.02 -2.402
12.03 -2.53
12.04 -2.673
12.05 -2.828
12.06 -2.995
12.07 -3.183
12.08 -3.377
12.09 -3.585
12.1 -3.806
12.11 -4.039
12.12 -4.283
12.13 -4.554
12.14 -4.844
12.15 -5.146
12.16 -5.469
12.17 -5.811
12.18 -6.182
12.19 -6.581
12.2 -7.002
12.21 -7.444
12.22 -7.902
12.23 -8.386
12.24 -8.91
12.25 -9.462
12.26 -10.031
12.27 -10.622
12.28 -11.227
12.29 -11.842
12.3 -12.46
12.31 -13.07
12.32 -13.655
12.33 -14.201
12.34 -14.701
12.35 -15.145
12.36 -15.518
12.37 -15.791
12.38 -15.948
12.39 -15.97
12.4 -15.851
12.41 -15.579
12.42 -15.154
12.43 -14.576
12.44 -13.859
12.45 -13.015
12.46 -12.077
12.47 -11.06
12.48 -10.005
12.49 -8.949
12.5 -7.924
12.51 -6.922
12.52 -5.993
12.53 -5.126
12.54 -4.356
12.55 -3.678
12.56 -3.098
12.57 -2.603
12.58 -2.189
12.59 -1.858
12.6 -1.603
12.61 -1.423
12.62 -1.295
12.63 -1.222
12.64 -1.193
12.65 -1.196
12.66 -1.209
12.67 -1.25
12.68 -1.317
12.69 -1.402
12.7 -1.502
12.71 -1.614
12.72 -1.738
12.73 -1.878
12.74 -2.032
12.75 -2.187
12.76 -2.356
12.77 -2.531
12.78 -2.719
12.79 -2.913
12.8 -3.123
12.81 -3.35
12.82 -3.584
12.83 -3.835
12.84 -4.099
12.85 -4.384
12.86 -4.703
12.87 -5.033
12.88 -5.38
12.89 -5.752
12.9 -6.153
12.91 -6.594
12.92 -7.064
12.93 -7.557
12.94 -8.071
12.95 -8.629
12.96 -9.231
12.97 -9.864
12.98 -10.52
12.99 -11.199
13.0 -11.91
13.01 -12.633
13.02 -13.364
13.03 -14.071
13.04 -14.749
13.05 -15.397
13.06 -15.969
13.07 -16.476
13.08 -16.866
13.09 -17.124
13.1 -17.228
13.11 -17.174
13.12 -16.935
13.13 -16.497
13.14 -15.855
13.15 -15.017
13.16 -14.004
13.17 -12.863
13.18 -11.629
13.19 -10.334
13.2 -9.021
13.21 -7.765
13.22 -6.554
13.23 -5.422
13.24 -4.384
13.25 -3.466
13.26 -2.682
13.27 -2.002
13.28 -1.431
13.29 -0.983
13.3 -0.62
13.31 -0.368
13.32 -0.201
13.32 -0.201
13.33 -0.102
13.34 -0.034
13.35 0.011
13.36 0.016
13.37 -0.01
13.38 -0.058
13.39 -0.124
13.4 -0.202
13.41 -0.292
13.42 -0.395
13.43 -0.495
13.44 -0.595
13.45 -0.705
13.46 -0.825
13.47 -0.926
13.48 -1.032
13.49 -1.148
13.5 -1.27
13.51 -1.397
13.52 -1.522
13.53 -1.652
13.54 -1.792
13.55 -1.941
13.56 -2.102
13.57 -2.271
13.58 -2.453
13.59 -2.648
13.6 -2.858
13.61 -3.081
13.62 -3.334
13.63 -3.597
13.64 -3.884
13.65 -4.191
13.66 -4.533
13.67 -4.912
13.68 -5.314
13.69 -5.749
13.7 -6.223
13.71 -6.745
13.72 -7.305
13.73 -7.9
13.74 -8.535
13.75 -9.234
13.76 -9.989
13.77 -10.779
13.78 -11.608
13.79 -12.479
13.8 -13.402
13.81 -14.33
13.82 -15.244
13.83 -16.149
13.84 -16.992
13.85 -17.812
13.86 -18.493
13.87 -19.029
13.88 -19.396
13.89 -19.558
13.9 -19.453
13.91 -19.075
13.92 -18.391
13.93 -17.485
13.94 -16.273
13.95 -14.804
13.96 -13.129
13.97 -11.391
13.98 -9.599
13.99 -7.847
14.0 -6.191
14.01 -4.642
14.02 -3.252
14.03 -2.029
14.04 -0.984
14.05 -0.124
14.06 0.584
14.07 1.114
14.08 1.502
14.09 1.776
14.1 1.929
14.11 2.069
14.12 2.139
14.13 2.167
14.14 2.161
14.15 2.131
14.16 2.086
14.17 2.033
14.18 1.977
14.19 1.919
14.2 1.868
14.21 1.826
14.22 1.791
14.23 1.771
14.24 1.76
14.25 1.76
14.26 1.773
14.27 1.797
14.28 1.831
14.29 1.886
14.3 1.955
14.31 2.038
14.32 2.135
14.33 2.243
14.34 2.366
14.35 2.504
14.36 2.667
14.37 2.847
14.38 3.044
14.39 3.259
14.4 3.499
14.41 3.763
14.42 4.048
14.43 4.353
14.44 4.698
14.45 5.059
14.46 5.447
14.47 5.905
14.48 6.39
14.49 6.909
14.5 7.461
14.51 8.062
14.52 8.75
14.53 9.467
14.54 10.208
14.55 10.955
14.56 11.824
14.57 12.716
14.58 13.596
14.59 14.503
14.6 15.416
14.61 16.313
14.62 17.174
14.63 17.974
14.64 18.641
14.65 19.164
14.66 19.486
14.67 19.576
14.68 19.409
14.69 18.958
14.7 18.222
14.71 17.166
14.72 15.862
14.73 14.322
14.74 12.665
14.75 10.928
14.76 9.13
14.77 7.417
14.78 5.73
14.79 4.25
14.8 2.938
14.81 1.763
14.82 0.788
14.83 0.034
14.84 -0.622
14.85 -1.109
14.86 -1.442
14.87 -1.711
14.88 -1.887
14.89 -2.0
14.9 -2.048
14.91 -2.057
14.92 -2.037
14.93 -2.014
14.94 -1.975
14.95 -1.928
14.96 -1.876
14.97 -1.825
14.98 -1.777
14.99 -1.737
15.0 -1.707
15.01 -1.686
15.02 -1.681
15.03 -1.687
15.04 -1.7
15.05 -1.718
15.06 -1.752
15.07 -1.801
15.08 -1.865
15.09 -1.943
15.1 -2.034
15.11 -2.137
15.12 -2.26
15.13 -2.397
15.14 -2.549
15.15 -2.72
15.16 -2.907
15.17 -3.115
15.18 -3.349
15.19 -3.599
15.2 -3.874
15.21 -4.171
15.22 -4.503
15.23 -4.875
15.24 -5.269
15.25 -5.693
15.26 -6.153
15.27 -6.672
15.28 -7.229
15.29 -7.821
15.3 -8.451
15.31 -9.147
15.32 -9.901
15.33 -10.693
15.34 -11.523
15.35 -12.4
15.36 -13.327
15.37 -14.265
15.38 -15.185
15.39 -16.105
15.4 -16.961
15.41 -17.799
15.42 -18.5
15.43 -19.057
15.44 -19.446
15.45 -19.632
15.46 -19.553
15.47 -19.202
15.48 -18.54
15.49 -17.644
15.5 -16.449
15.51 -14.992
15.52 -13.31
15.53 -11.558
15.54 -9.752
15.55 -7.977
15.56 -6.296
15.57 -4.726
15.58 -3.308
15.59 -2.062
15.6 -0.993
15.61 -0.118
15.62 0.607
15.63 1.152
15.64 1.55
15.65 1.832
15.66 1.987
15.67 2.137
15.68 2.207
15.69 2.235
15.7 2.231
15.71 2.203
15.72 2.159
15.73 2.108
15.74 2.053
15.75 1.999
15.76 1.949
15.77 1.908
15.78 1.876
15.79 1.854
15.8 1.844
15.81 1.846
15.82 1.861
15.83 1.891
15.84 1.931
15.85 1.99
15.86 2.065
15.87 2.152
15.88 2.251
15.89 2.366
15.9 2.496
15.91 2.65
15.92 2.821
15.93 3.009
15.94 3.215
15.95 3.443
15.96 3.697
15.97 3.972
15.98 4.265
15.99 4.598
16.0 4.946
16.01 5.319
16.02 5.751
16.03 6.222
16.04 6.722
16.05 7.257
16.06 7.813
16.07 8.48
16.08 9.179
16.09 9.902
16.1 10.64
16.11 11.439
16.12 12.323
16.13 13.196
16.14 14.074
16.15 14.969
16.16 15.863
16.17 16.72
16.18 17.535
16.19 18.246
16.2 18.822
16.21 19.215
16.22 19.401
16.23 19.342
16.24 19.014
16.25 18.416
16.26 17.511
16.27 16.333
16.28 14.909
16.29 13.335
16.3 11.653
16.31 9.935
16.32 8.176
16.33 6.534
16.34 4.979
16.35 3.582
16.36 2.392
16.37 1.32
16.38 0.502
16.39 -0.203
16.4 -0.74
16.41 -1.161
16.42 -1.445
16.43 -1.665
16.44 -1.796
16.45 -1.876
16.46 -1.905
16.47 -1.896
16.48 -1.876
16.49 -1.842
16.5 -1.796
16.51 -1.742
16.52 -1.687
16.53 -1.634
16.54 -1.593
16.55 -1.558
16.56 -1.525
16.57 -1.507
16.58 -1.501
16.59 -1.5
16.6 -1.504
16.61 -1.52
16.62 -1.55
16.63 -1.593
16.64 -1.652
16.65 -1.716
16.66 -1.795
16.67 -1.892
16.68 -2.003
16.69 -2.124
16.7 -2.263
16.71 -2.417
16.72 -2.588
16.73 -2.777
16.74 -2.983
16.75 -3.216
16.76 -3.465
16.77 -3.741
16.78 -4.04
16.79 -4.364
16.8 -4.736
16.81 -5.131
16.82 -5.563
16.83 -6.023
16.84 -6.542
16.85 -7.103
16.86 -7.702
16.87 -8.335
16.88 -9.04
16.89 -9.805
16.9 -10.613
16.91 -11.461
16.92 -12.355
16.93 -13.309
16.94 -14.281
16.95 -15.237
16.96 -16.197
16.97 -17.102
16.98 -17.989
16.99 -18.733
17.0 -19.336
17.01 -19.773
17.02 -19.994
17.03 -19.947
17.04 -19.615
17.05 -18.965
17.06 -18.031
17.07 -16.82
17.08 -15.323
17.09 -13.568
17.1 -11.729
17.11 -9.842
17.12 -7.983
17.13 -6.222
17.14 -4.579
17.15 -3.1
17.16 -1.802
17.17 -0.705
17.18 0.206
17.19 0.952
17.2 1.503
17.21 1.919
17.22 2.182
17.23 2.352
17.24 2.487
17.25 2.559
17.26 2.583
17.27 2.578
17.28 2.549
17.29 2.505
17.3 2.454
17.31 2.401
17.32 2.352
17.33 2.311
17.34 2.279
17.35 2.26
17.36 2.252
17.37 2.258
17.38 2.278
17.39 2.311
17.4 2.36
17.41 2.424
17.42 2.505
17.43 2.606
17.44 2.727
17.45 2.866
17.46 3.021
17.47 3.195
17.48 3.391
17.49 3.61
17.5 3.85
17.51 4.111
17.52 4.397
17.53 4.711
17.54 5.042
17.55 5.398
17.56 5.82
17.57 6.267
17.58 6.741
17.59 7.249
17.6 7.775
17.61 8.401
17.62 9.059
17.63 9.738
17.64 10.435
17.65 11.164
17.66 11.998
17.67 12.821
17.68 13.631
17.69 14.464
17.7 15.284
17.71 16.071
17.72 16.822
17.73 17.497
17.74 18.045
17.75 18.424
17.76 18.623
17.77 18.619
17.78 18.373
17.79 17.886
17.8 17.148
17.81 16.172
17.82 14.93
17.83 13.547
17.84 12.043
17.85 10.484
17.86 8.838
17.87 7.349
17.88 5.841
17.89 4.537
17.9 3.359
17.91 2.316
17.92 1.419
17.93 0.74
17.94 0.155
17.95 -0.306
17.96 -0.636
17.97 -0.908
17.98 -1.065
17.99 -1.166
18.0 -1.215
18.01 -1.224
18.02 -1.202
18.03 -1.176
18.04 -1.131
18.05 -1.075
18.06 -1.011
18.07 -0.944
18.08 -0.88
18.09 -0.821
18.1 -0.771
18.11 -0.725
18.12 -0.674
18.13 -0.624
18.14 -0.578
18.15 -0.542
18.16 -0.514
18.17 -0.497
18.18 -0.488
18.19 -0.485
18.2 -0.487
18.21 -0.494
18.22 -0.502
18.23 -0.516
18.24 -0.535
18.25 -0.559
18.26 -0.593
18.27 -0.633
18.28 -0.679
18.29 -0.731
18.3 -0.782
18.31 -0.837
18.32 -0.898
18.33 -0.966
18.34 -1.044
18.35 -1.134
18.36 -1.234
18.37 -1.346
18.38 -1.467
18.39 -1.598
18.4 -1.745
18.41 -1.903
18.42 -2.085
18.43 -2.284
18.44 -2.503
18.45 -2.747
18.46 -3.011
18.47 -3.31
18.48 -3.632
18.49 -3.988
18.5 -4.375
18.51 -4.818
18.52 -5.296
18.53 -5.818
18.54 -6.399
18.55 -7.047
18.56 -7.747
18.57 -8.49
18.58 -9.322
18.59 -10.237
18.6 -11.206
18.61 -12.247
18.62 -13.355
18.63 -14.547
18.64 -15.739
18.65 -17.002
18.66 -18.183
18.67 -19.346
18.68 -20.356
18.69 -21.272
18.7 -21.942
18.71 -22.375
18.72 -22.512
18.73 -22.289
18.74 -21.67
18.75 -20.595
18.76 -18.996
18.77 -17.041
18.78 -14.726
18.79 -12.302
18.8 -9.86
18.81 -7.408
18.82 -5.113
18.83 -2.96
18.84 -1.087
18.85 0.438
18.86 1.729
18.87 2.761
18.88 3.515
18.89 4.042
18.9 4.385
18.91 4.687
18.92 4.848
18.93 4.931
18.94 4.955
18.95 4.935
18.96 4.893
18.97 4.844
18.98 4.796
18.99 4.751
19.0 4.717
19.01 4.697
19.02 4.695
19.03 4.713
19.04 4.753
19.05 4.814
19.06 4.899
19.07 5.004
19.08 5.133
19.09 5.302
19.1 5.497
19.11 5.715
19.12 5.958
19.13 6.223
19.14 6.511
19.15 6.822
19.16 7.156
19.17 7.502
19.18 7.91
19.19 8.349
19.2 8.808
19.21 9.281
19.22 9.767
19.23 10.257
19.24 10.741
19.25 11.288
19.26 11.834
19.27 12.358
19.28 12.854
19.29 13.322
19.3 13.763
19.31 14.158
19.32 14.492
19.33 14.742
19.34 14.9
19.35 14.95
19.36 14.888
19.37 14.707
19.38 14.412
19.39 13.991
19.4 13.448
19.41 12.798
19.42 12.06
19.43 11.275
19.44 10.419
19.45 9.494
19.46 8.655
19.47 7.8
19.48 6.956
19.49 6.181
19.5 5.471
19.51 4.819
19.52 4.248
19.53 3.776
19.54 3.363
19.55 3.015
19.56 2.721
19.57 2.513
19.58 2.359
19.59 2.254
19.6 2.191
19.61 2.162
19.62 2.167
19.63 2.203
19.64 2.266
19.65 2.35
19.66 2.452
19.67 2.568
19.68 2.7
19.69 2.845
19.7 3.002
19.71 3.17
19.72 3.35
19.73 3.546
19.74 3.752
19.75 3.973
19.76 4.203
19.77 4.474
19.78 4.753
19.79 5.044
19.8 5.35
19.81 5.702
19.82 6.067
19.83 6.448
19.84 6.847
19.85 7.266
19.86 7.688
19.87 8.178
19.88 8.689
19.89 9.213
19.9 9.758
19.91 10.31
19.92 10.854
19.93 11.472
19.94 12.085
19.95 12.677
19.96 13.242
19.97 13.797
19.98 14.317


==> data/lorenz_infer_y_single_true.txt <==
0.02 1.031
0.03 1.081
0.04 1.153
0.05 1.245
0.06 1.36
0.07 1.496
0.08 1.655
0.09 1.838
0.1 2.049
0.11 2.288
0.12 2.559
0.13 2.865
0.14 3.211
0.15 3.599
0.16 4.036
0.17 4.527
0.18 5.076
0.19 5.691
0.2 6.379
0.21 7.146
0.22 7.999
0.23 8.947
0.24 9.995
0.25 11.15
0.26 12.414
0.27 13.788
0.28 15.269
0.29 16.844
0.3 18.495
0.31 20.188
0.32 21.876
0.33 23.493
0.34 24.954
0.35 26.151
0.36 26.966
0.37 27.271
0.38 26.948
0.39 25.91
0.4 24.123
0.41 21.621
0.42 18.514
0.43 14.983
0.44 11.247
0.45 7.534
0.46 4.047
0.47 0.935
0.48 -1.713
0.49 -3.869
0.5 -5.55
0.51 -6.804
0.52 -7.698
0.53 -8.298
0.54 -8.67
0.55 -8.871
0.56 -8.948
0.57 -8.941
0.58 -8.877
0.59 -8.781
0.6 -8.668
0.61 -8.552
0.62 -8.441
0.63 -8.341
0.64 -8.256
0.65 -8.189
0.66 -8.141
0.67 -8.112
0.68 -8.103
0.69 -8.114
0.7 -8.142
0.71 -8.189
0.72 -8.251
0.73 -8.329
0.74 -8.42
0.75 -8.523
0.76 -8.637
0.77 -8.759
0.78 -8.888
0.79 -9.022
0.8 -9.16
0.81 -9.298
0.82 -9.436
0.83 -9.571
0.84 -9.702
0.85 -9.825
0.86 -9.938
0.87 -10.041
0.88 -10.13
0.89 -10.203
0.9 -10.26
0.91 -10.298
0.92 -10.316
0.93 -10.313
0.94 -10.288
0.95 -10.241
0.96 -10.172
0.97 -10.081
0.98 -9.97
0.99 -9.839
1.0 -9.69
1.01 -9.526
1.02 -9.349
1.03 -9.161
1.04 -8.965
1.05 -8.763
1.06 -8.56
1.07 -8.357
1.08 -8.157
1.09 -7.963
1.1 -7.778
1.11 -7.602
1.12 -7.438
1.13 -7.288
1.14 -7.152
1.15 -7.032
1.16 -6.928
1.17 -6.84
1.18 -6.77
1.19 -6.716
1.2 -6.679
1.21 -6.659
1.22 -6.654
1.23 -6.666
1.24 -6.693
1.25 -6.734
1.26 -6.789
1.27 -6.858
1.28 -6.94
1.29 -7.033
1.3 -7.139
1.31 -7.255
1.32 -7.381
1.33 -7.516
1.34 -7.66
1.35 -7.812
1.36 -7.971
1.37 -8.135
1.38 -8.304
1.39 -8.477
1.4 -8.652
1.41 -8.828
1.42 -9.003
1.43 -9.176
1.44 -9.345
1.45 -9.509
1.46 -9.665
1.47 -9.812
1.48 -9.947
1.49 -10.069
1.5 -10.175
1.51 -10.263
1.52 -10.332
1.53 -10.381
1.54 -10.407
1.55 -10.41
1.56 -10.388
1.57 -10.343
1.58 -10.273
1.59 -10.179
1.6 -10.063
1.61 -9.925
1.62 -9.768
1.63 -9.593
1.64 -9.405
1.65 -9.204
1.66 -8.994
1.67 -8.78
1.68 -8.562
1.69 -8.345
1.7 -8.132
1.71 -7.925
1.72 -7.727
1.73 -7.54
1.74 -7.366
1.75 -7.206
1.76 -7.062
1.77 -6.935
1.78 -6.825
1.79 -6.733
1.8 -6.658
1.81 -6.602
1.82 -6.563
1.83 -6.542
1.84 -6.538
1.85 -6.55
1.86 -6.578
1.87 -6.621
1.88 -6.68
1.89 -6.752
1.9 -6.837
1.91 -6.935
1.92 -7.046
1.93 -7.167
1.94 -7.299
1.95 -7.441
1.96 -7.592
1.97 -7.751
1.98 -7.918
1.99 -8.091
2.0 -8.269
2.01 -8.451
2.02 -8.636
2.03 -8.822
2.04 -9.008
2.05 -9.192
2.06 -9.373
2.07 -9.548
2.08 -9.716
2.09 -9.874
2.1 -10.02
2.11 -10.152
2.12 -10.268
2.13 -10.365
2.14 -10.443
2.15 -10.498
2.16 -10.529
2.17 -10.536
2.18 -10.517
2.19 -10.471
2.2 -10.4
2.21 -10.302
2.22 -10.18
2.23 -10.034
2.24 -9.868
2.25 -9.682
2.26 -9.481
2.27 -9.266
2.28 -9.042
2.29 -8.812
2.3 -8.579
2.31 -8.347
2.32 -8.119
2.33 -7.897
2.34 -7.685
2.35 -7.485
2.36 -7.299
2.37 -7.128
2.38 -6.974
2.39 -6.838
2.4 -6.721
2.41 -6.623
2.42 -6.543
2.43 -6.483
2.44 -6.441
2.45 -6.418
2.46 -6.413
2.47 -6.425
2.48 -6.454
2.49 -6.498
2.5 -6.559
2.51 -6.633
2.52 -6.722
2.53 -6.824
2.54 -6.939
2.55 -7.065
2.56 -7.203
2.57 -7.351
2.58 -7.509
2.59 -7.675
2.6 -7.849
2.61 -8.031
2.62 -8.218
2.63 -8.409
2.64 -8.604
2.65 -8.802
2.66 -8.999
2.67 -9.195
2.68 -9.388
2.69 -9.576
2.7 -9.756
2.71 -9.927
2.72 -10.086
2.73 -10.231
2.74 -10.359
2.75 -10.468
2.76 -10.555
2.77 -10.62
2.78 -10.659
2.79 -10.672
2.8 -10.657
2.81 -10.614
2.82 -10.542
2.83 -10.442
2.84 -10.316
2.85 -10.164
2.86 -9.988
2.87 -9.792
2.88 -9.578
2.89 -9.349
2.9 -9.11
2.91 -8.864
2.92 -8.614
2.93 -8.365
2.94 -8.12
2.95 -7.881
2.96 -7.653
2.97 -7.438
2.98 -7.238
2.99 -7.054
3.0 -6.889
3.01 -6.743
3.02 -6.616
3.03 -6.51
3.04 -6.424
3.05 -6.358
3.06 -6.312
3.07 -6.286
3.08 -6.279
3.09 -6.289
3.1 -6.318
3.11 -6.363
3.12 -6.424
3.13 -6.5
3.14 -6.592
3.15 -6.697
3.16 -6.815
3.17 -6.946
3.18 -7.088
3.19 -7.242
3.2 -7.406
3.21 -7.579
3.22 -7.761
3.23 -7.951
3.24 -8.147
3.25 -8.348
3.26 -8.554
3.27 -8.762
3.28 -8.971
3.29 -9.18
3.3 -9.386
3.31 -9.588
3.32 -9.783
3.33 -9.968
3.34 -10.142
3.35 -10.301
3.36 -10.444
3.37 -10.567
3.38 -10.668
3.39 -10.744
3.4 -10.795
3.41 -10.817
3.42 -10.809
3.43 -10.771
3.44 -10.702
3.45 -10.603
3.46 -10.474
3.47 -10.317
3.48 -10.134
3.49 -9.928
3.5 -9.701
3.51 -9.459
3.52 -9.203
3.53 -8.94
3.54 -8.672
3.55 -8.404
3.56 -8.14
3.57 -7.883
3.58 -7.637
3.59 -7.404
3.6 -7.187
3.61 -6.988
3.62 -6.809
3.63 -6.65
3.64 -6.512
3.65 -6.396
3.66 -6.301
3.67 -6.229
3.68 -6.177
3.69 -6.146
3.7 -6.134
3.71 -6.142
3.72 -6.169
3.73 -6.213
3.74 -6.274
3.75 -6.351
3.76 -6.444
3.77 -6.551
3.78 -6.672
3.79 -6.806
3.8 -6.953
3.81 -7.111
3.82 -7.28
3.83 -7.46
3.84 -7.649
3.85 -7.846
3.86 -8.051
3.87 -8.262
3.88 -8.478
3.89 -8.697
3.9 -8.919
3.91 -9.141
3.92 -9.362
3.93 -9.578
3.94 -9.789
3.95 -9.991
3.96 -10.182
3.97 -10.358
3.98 -10.518
3.99 -10.659
4.0 -10.776
4.01 -10.869
4.02 -10.934
4.03 -10.969
4.04 -10.973
4.05 -10.944
4.06 -10.882
4.07 -10.786
4.08 -10.658
4.09 -10.499
4.1 -10.31
4.11 -10.096
4.12 -9.858
4.13 -9.602
4.14 -9.33
4.15 -9.049
4.16 -8.762
4.17 -8.473
4.18 -8.188
4.19 -7.91
4.2 -7.643
4.21 -7.389
4.22 -7.153
4.23 -6.936
4.24 -6.739
4.25 -6.564
4.26 -6.412
4.27 -6.283
4.28 -6.178
4.29 -6.095
4.3 -6.035
4.31 -5.997
4.32 -5.979
4.33 -5.983
4.34 -6.006
4.35 -6.047
4.36 -6.107
4.37 -6.183
4.38 -6.275
4.39 -6.383
4.4 -6.506
4.41 -6.642
4.42 -6.791
4.43 -6.953
4.44 -7.127
4.45 -7.312
4.46 -7.507
4.47 -7.711
4.48 -7.924
4.49 -8.144
4.5 -8.37
4.51 -8.601
4.52 -8.835
4.53 -9.071
4.54 -9.306
4.55 -9.539
4.56 -9.767
4.57 -9.988
4.58 -10.198
4.59 -10.395
4.6 -10.575
4.61 -10.736
4.62 -10.875
4.63 -10.988
4.64 -11.072
4.65 -11.126
4.66 -11.146
4.67 -11.132
4.68 -11.081
4.69 -10.994
4.7 -10.871
4.71 -10.714
4.72 -10.524
4.73 -10.304
4.74 -10.057
4.75 -9.788
4.76 -9.501
4.77 -9.201
4.78 -8.893
4.79 -8.583
4.8 -8.274
4.81 -7.972
4.82 -7.68
4.83 -7.403
4.84 -7.143
4.85 -6.903
4.86 -6.685
4.87 -6.491
4.88 -6.321
4.89 -6.176
4.9 -6.055
4.91 -5.96
4.92 -5.888
4.93 -5.84
4.94 -5.815
4.95 -5.811
4.96 -5.828
4.97 -5.864
4.98 -5.92
4.99 -5.994
5.0 -6.084
5.01 -6.191
5.02 -6.313
5.03 -6.45
5.04 -6.6
5.05 -6.764
5.06 -6.941
5.07 -7.129
5.08 -7.329
5.09 -7.539
5.1 -7.759
5.11 -7.987
5.12 -8.223
5.13 -8.464
5.14 -8.711
5.15 -8.96
5.16 -9.211
5.17 -9.461
5.18 -9.707
5.19 -9.948
5.2 -10.179
5.21 -10.399
5.22 -10.604
5.23 -10.79
5.24 -10.954
5.25 -11.093
5.26 -11.202
5.27 -11.28
5.28 -11.324
5.29 -11.33
5.3 -11.299
5.31 -11.227
5.32 -11.117
5.33 -10.967
5.34 -10.78
5.35 -10.559
5.36 -10.307
5.37 -10.029
5.38 -9.728
5.39 -9.41
5.4 -9.081
5.41 -8.746
5.42 -8.412
5.43 -8.082
5.44 -7.762
5.45 -7.457
5.46 -7.169
5.47 -6.902
5.48 -6.658
5.49 -6.439
5.5 -6.246
5.51 -6.08
5.52 -5.94
5.53 -5.827
5.54 -5.74
5.55 -5.678
5.56 -5.641
5.57 -5.627
5.58 -5.635
5.59 -5.664
5.6 -5.713
5.61 -5.781
5.62 -5.867
5.63 -5.97
5.64 -6.09
5.65 -6.225
5.66 -6.375
5.67 -6.539
5.68 -6.717
5.69 -6.907
5.7 -7.11
5.71 -7.324
5.72 -7.548
5.73 -7.783
5.74 -8.027
5.75 -8.278
5.76 -8.535
5.77 -8.798
5.78 -9.064
5.79 -9.33
5.8 -9.596
5.81 -9.857
5.82 -10.113
5.83 -10.358
5.84 -10.59
5.85 -10.805
5.86 -10.999
5.87 -11.17
5.88 -11.312
5.89 -11.422
5.9 -11.496
5.91 -11.533
5.92 -11.529
5.93 -11.482
5.94 -11.392
5.95 -11.26
5.96 -11.085
5.97 -10.87
5.98 -10.619
5.99 -10.336
6.0 -10.025
6.01 -9.691
6.02 -9.342
6.03 -8.983
6.04 -8.621
6.05 -8.26
6.06 -7.908
6.07 -7.569
6.08 -7.248
6.09 -6.947
6.1 -6.671
6.11 -6.421
6.12 -6.199
6.13 -6.005
6.14 -5.84
6.15 -5.704
6.16 -5.596
6.17 -5.516
6.18 -5.462
6.19 -5.433
6.2 -5.428
6.21 -5.445
6.22 -5.485
6.23 -5.544
6.24 -5.623
6.25 -5.72
6.26 -5.834
6.27 -5.964
6.28 -6.111
6.29 -6.272
6.3 -6.448
6.31 -6.638
6.32 -6.841
6.33 -7.056
6.34 -7.283
6.35 -7.522
6.36 -7.771
6.37 -8.03
6.38 -8.297
6.39 -8.57
6.4 -8.85
6.41 -9.132
6.42 -9.417
6.43 -9.7
6.44 -9.979
6.45 -10.251
6.46 -10.513
6.47 -10.761
6.48 -10.991
6.49 -11.199
6.5 -11.38
6.51 -11.53
6.52 -11.646
6.53 -11.723
6.54 -11.758
6.55 -11.748
6.56 -11.692
6.57 -11.588
6.58 -11.437
6.59 -11.241
6.6 -11.001
6.61 -10.722
6.62 -10.408
6.63 -10.065
6.64 -9.699
6.65 -9.317
6.66 -8.926
6.67 -8.533
6.67 -8.533
6.68 -8.145
6.69 -7.767
6.7 -7.405
6.71 -7.064
6.72 -6.747
6.73 -6.458
6.74 -6.198
6.75 -5.968
6.76 -5.77
6.77 -5.603
6.78 -5.467
6.79 -5.361
6.8 -5.284
6.81 -5.234
6.82 -5.211
6.83 -5.212
6.84 -5.236
6.85 -5.283
6.86 -5.35
6.87 -5.436
6.88 -5.541
6.89 -5.664
6.9 -5.803
6.91 -5.959
6.92 -6.13
6.93 -6.315
6.94 -6.515
6.95 -6.728
6.96 -6.955
6.97 -7.194
6.98 -7.446
6.99 -7.708
7.0 -7.981
7.01 -8.263
7.02 -8.553
7.03 -8.849
7.04 -9.15
7.05 -9.453
7.06 -9.756
7.07 -10.055
7.08 -10.349
7.09 -10.632
7.1 -10.901
7.11 -11.151
7.12 -11.378
7.13 -11.577
7.14 -11.744
7.15 -11.873
7.16 -11.961
7.17 -12.003
7.18 -11.996
7.19 -11.939
7.2 -11.829
7.21 -11.668
7.22 -11.455
7.23 -11.195
7.24 -10.892
7.25 -10.549
7.26 -10.175
7.27 -9.776
7.28 -9.36
7.29 -8.935
7.3 -8.508
7.31 -8.086
7.32 -7.678
7.33 -7.287
7.34 -6.921
7.35 -6.581
7.36 -6.273
7.37 -5.996
7.38 -5.754
7.39 -5.545
7.4 -5.371
7.41 -5.229
7.42 -5.12
7.43 -5.041
7.44 -4.991
7.45 -4.969
7.46 -4.972
7.47 -5.0
7.48 -5.05
7.49 -5.121
7.5 -5.212
7.51 -5.322
7.52 -5.45
7.53 -5.595
7.54 -5.756
7.55 -5.933
7.56 -6.126
7.57 -6.333
7.58 -6.554
7.59 -6.79
7.6 -7.038
7.61 -7.3
7.62 -7.574
7.63 -7.859
7.64 -8.155
7.65 -8.46
7.66 -8.773
7.67 -9.092
7.68 -9.415
7.69 -9.74
7.7 -10.063
7.71 -10.381
7.72 -10.69
7.73 -10.986
7.74 -11.264
7.75 -11.519
7.76 -11.746
7.77 -11.94
7.78 -12.095
7.79 -12.206
7.8 -12.268
7.81 -12.278
7.82 -12.233
7.83 -12.13
7.84 -11.969
7.85 -11.752
7.86 -11.48
7.87 -11.159
7.88 -10.794
7.89 -10.392
7.9 -9.961
7.91 -9.509
7.92 -9.046
7.93 -8.58
7.94 -8.119
7.95 -7.672
7.96 -7.245
7.97 -6.843
7.98 -6.472
7.99 -6.134
8.0 -5.832
8.01 -5.567
8.02 -5.34
8.03 -5.149
8.04 -4.994
8.05 -4.874
8.06 -4.787
8.07 -4.731
8.08 -4.704
8.09 -4.703
8.1 -4.729
8.11 -4.777
8.12 -4.848
8.13 -4.939
8.14 -5.05
8.15 -5.179
8.16 -5.326
8.17 -5.489
8.18 -5.668
8.19 -5.864
8.2 -6.074
8.21 -6.299
8.22 -6.54
8.23 -6.794
8.24 -7.062
8.25 -7.344
8.26 -7.639
8.27 -7.946
8.28 -8.264
8.29 -8.592
8.3 -8.929
8.31 -9.272
8.32 -9.618
8.33 -9.966
8.34 -10.312
8.35 -10.652
8.36 -10.982
8.37 -11.296
8.38 -11.589
8.39 -11.857
8.4 -12.091
8.41 -12.288
8.42 -12.439
8.43 -12.541
8.44 -12.587
8.45 -12.573
8.46 -12.497
8.47 -12.357
8.48 -12.153
8.49 -11.886
8.5 -11.562
8.51 -11.185
8.52 -10.763
8.53 -10.304
8.54 -9.818
8.55 -9.314
8.56 -8.803
8.57 -8.295
8.58 -7.799
8.59 -7.323
8.6 -6.873
8.61 -6.456
8.62 -6.075
8.63 -5.733
8.64 -5.432
8.65 -5.172
8.66 -4.953
8.67 -4.773
8.68 -4.631
8.69 -4.526
8.7 -4.454
8.71 -4.413
8.72 -4.402
8.73 -4.418
8.74 -4.459
8.75 -4.523
8.76 -4.608
8.77 -4.714
8.78 -4.839
8.79 -4.981
8.8 -5.141
8.81 -5.318
8.82 -5.51
8.83 -5.719
8.84 -5.943
8.85 -6.182
8.86 -6.437
8.87 -6.707
8.88 -6.991
8.89 -7.29
8.9 -7.603
8.91 -7.929
8.92 -8.268
8.93 -8.618
8.94 -8.977
8.95 -9.345
8.96 -9.717
8.97 -10.092
8.98 -10.465
8.99 -10.833
9.0 -11.19
9.01 -11.532
9.02 -11.852
9.03 -12.143
9.04 -12.4
9.05 -12.614
9.06 -12.779
9.07 -12.888
9.08 -12.936
9.09 -12.917
9.1 -12.829
9.11 -12.668
9.12 -12.436
9.13 -12.135
9.14 -11.769
9.15 -11.345
9.16 -10.872
9.17 -10.359
9.18 -9.818
9.19 -9.26
9.2 -8.697
9.21 -8.141
9.22 -7.6
9.23 -7.085
9.24 -6.602
9.25 -6.157
9.26 -5.754
9.27 -5.395
9.28 -5.082
9.29 -4.815
9.3 -4.592
9.31 -4.412
9.32 -4.273
9.33 -4.171
9.34 -4.105
9.35 -4.071
9.36 -4.067
9.37 -4.09
9.38 -4.139
9.39 -4.211
9.4 -4.304
9.41 -4.417
9.42 -4.549
9.43 -4.698
9.44 -4.865
9.45 -5.048
9.46 -5.248
9.47 -5.463
9.48 -5.695
9.49 -5.942
9.5 -6.204
9.51 -6.483
9.52 -6.778
9.53 -7.088
9.54 -7.414
9.55 -7.755
9.56 -8.11
9.57 -8.478
9.58 -8.859
9.59 -9.25
9.6 -9.649
9.61 -10.052
9.62 -10.458
9.63 -10.86
9.64 -11.255
9.65 -11.637
9.66 -11.998
9.67 -12.333
9.68 -12.632
9.69 -12.89
9.7 -13.096
9.71 -13.243
9.72 -13.324
9.73 -13.333
9.74 -13.264
9.75 -13.115
9.76 -12.885
9.77 -12.575
9.78 -12.19
9.79 -11.737
9.8 -11.225
9.81 -10.665
9.82 -10.071
9.83 -9.455
9.84 -8.831
9.85 -8.212
9.86 -7.611
9.87 -7.037
9.88 -6.499
9.89 -6.004
9.9 -5.556
9.91 -5.158
9.92 -4.812
9.93 -4.516
9.94 -4.27
9.95 -4.072
9.96 -3.917
9.97 -3.804
9.98 -3.729
9.99 -3.689
10.0 -3.68
10.01 -3.7
10.02 -3.747
10.03 -3.816
10.04 -3.908
10.05 -4.02
10.06 -4.15
10.07 -4.298
10.08 -4.463
10.09 -4.645
10.1 -4.842
10.11 -5.056
10.12 -5.285
10.13 -5.531
10.14 -5.792
10.15 -6.071
10.16 -6.366
10.17 -6.678
10.18 -7.007
10.19 -7.353
10.2 -7.716
10.21 -8.095
10.22 -8.489
10.23 -8.898
10.24 -9.319
10.25 -9.75
10.26 -10.188
10.27 -10.629
10.28 -11.069
10.29 -11.502
10.3 -11.921
10.31 -12.321
10.32 -12.691
10.33 -13.024
10.34 -13.31
10.35 -13.54
10.36 -13.703
10.37 -13.793
10.38 -13.799
10.39 -13.718
10.4 -13.545
10.41 -13.279
10.42 -12.923
10.43 -12.481
10.44 -11.963
10.45 -11.379
10.46 -10.744
10.47 -10.072
10.48 -9.379
10.49 -8.682
10.5 -7.995
10.51 -7.332
10.52 -6.705
10.53 -6.122
10.54 -5.591
10.55 -5.116
10.56 -4.698
10.57 -4.338
10.58 -4.035
10.59 -3.787
10.6 -3.59
10.61 -3.44
10.62 -3.334
10.63 -3.267
10.64 -3.235
10.65 -3.236
10.66 -3.265
10.67 -3.319
10.68 -3.397
10.69 -3.495
10.7 -3.613
10.71 -3.749
10.72 -3.901
10.73 -4.07
10.74 -4.254
10.75 -4.454
10.76 -4.67
10.77 -4.901
10.78 -5.148
10.79 -5.412
10.8 -5.693
10.81 -5.991
10.82 -6.308
10.83 -6.643
10.84 -6.996
10.85 -7.369
10.86 -7.761
10.87 -8.171
10.88 -8.598
10.89 -9.043
10.9 -9.501
10.91 -9.972
10.92 -10.452
10.93 -10.936
10.94 -11.42
10.95 -11.896
10.96 -12.358
10.97 -12.797
10.98 -13.204
10.99 -13.567
11.0 -13.876
11.01 -14.118
11.02 -14.284
11.03 -14.362
11.04 -14.344
11.05 -14.223
11.06 -13.995
11.07 -13.659
11.08 -13.221
11.09 -12.686
11.1 -12.067
11.11 -11.378
11.12 -10.637
11.13 -9.863
11.14 -9.075
11.15 -8.291
11.16 -7.529
11.17 -6.804
11.18 -6.128
11.19 -5.509
11.2 -4.954
11.21 -4.465
11.22 -4.043
11.23 -3.687
11.24 -3.393
11.25 -3.159
11.26 -2.978
11.27 -2.847
11.28 -2.76
11.29 -2.712
11.3 -2.698
11.31 -2.716
11.32 -2.76
11.33 -2.829
11.34 -2.918
11.35 -3.027
11.36 -3.153
11.37 -3.295
11.38 -3.453
11.39 -3.625
11.4 -3.812
11.41 -4.014
11.42 -4.23
11.43 -4.461
11.44 -4.708
11.45 -4.971
11.46 -5.252
11.47 -5.551
11.48 -5.869
11.49 -6.207
11.5 -6.565
11.51 -6.944
11.52 -7.345
11.53 -7.768
11.54 -8.212
11.55 -8.677
11.56 -9.163
11.57 -9.666
11.58 -10.185
11.59 -10.715
11.6 -11.252
11.61 -11.791
11.62 -12.324
11.63 -12.842
11.64 -13.335
11.65 -13.791
11.66 -14.198
11.67 -14.543
11.68 -14.81
11.69 -14.987
11.7 -15.06
11.71 -15.018
11.72 -14.854
11.73 -14.564
11.74 -14.147
11.75 -13.609
11.76 -12.961
11.77 -12.219
11.78 -11.401
11.79 -10.53
11.8 -9.63
11.81 -8.724
11.82 -7.835
11.83 -6.983
11.84 -6.183
11.85 -5.448
11.86 -4.787
11.87 -4.203
11.88 -3.699
11.89 -3.273
11.9 -2.92
11.91 -2.637
11.92 -2.417
11.93 -2.254
11.94 -2.142
11.95 -2.074
11.96 -2.045
11.97 -2.048
11.98 -2.081
11.99 -2.138
12.0 -2.217
12.01 -2.314
12.02 -2.428
12.03 -2.557
12.04 -2.699
12.05 -2.854
12.06 -3.022
12.07 -3.203
12.08 -3.396
12.09 -3.602
12.1 -3.822
12.11 -4.057
12.12 -4.307
12.13 -4.574
12.14 -4.858
12.15 -5.162
12.16 -5.486
12.17 -5.831
12.18 -6.199
12.19 -6.592
12.2 -7.008
12.21 -7.451
12.22 -7.919
12.23 -8.414
12.24 -8.933
12.25 -9.477
12.26 -10.044
12.27 -10.629
12.28 -11.229
12.29 -11.839
12.3 -12.45
12.31 -13.054
12.32 -13.64
12.33 -14.195
12.34 -14.704
12.35 -15.15
12.36 -15.516
12.37 -15.784
12.38 -15.937
12.39 -15.958
12.4 -15.836
12.41 -15.561
12.42 -15.131
12.43 -14.55
12.44 -13.828
12.45 -12.983
12.46 -12.039
12.47 -11.024
12.48 -9.967
12.49 -8.9
12.5 -7.851
12.51 -6.846
12.52 -5.906
12.53 -5.047
12.54 -4.278
12.55 -3.605
12.56 -3.028
12.57 -2.545
12.58 -2.151
12.59 -1.837
12.6 -1.597
12.61 -1.42
12.62 -1.3
12.63 -1.228
12.64 -1.196
12.65 -1.198
12.66 -1.229
12.67 -1.283
12.68 -1.357
12.69 -1.448
12.7 -1.552
12.71 -1.668
12.72 -1.794
12.73 -1.93
12.74 -2.075
12.75 -2.229
12.76 -2.392
12.77 -2.564
12.78 -2.747
12.79 -2.94
12.8 -3.145
12.81 -3.364
12.82 -3.597
12.83 -3.846
12.84 -4.112
12.85 -4.398
12.86 -4.703
12.87 -5.032
12.88 -5.384
12.89 -5.762
12.9 -6.168
12.91 -6.603
12.92 -7.068
12.93 -7.566
12.94 -8.095
12.95 -8.658
12.96 -9.253
12.97 -9.88
12.98 -10.536
12.99 -11.218
13.0 -11.92
13.01 -12.636
13.02 -13.355
13.03 -14.066
13.04 -14.755
13.05 -15.402
13.06 -15.99
13.07 -16.494
13.08 -16.89
13.09 -17.154
13.1 -17.263
13.11 -17.196
13.12 -16.937
13.13 -16.479
13.14 -15.823
13.15 -14.98
13.16 -13.971
13.17 -12.826
13.18 -11.583
13.19 -10.284
13.2 -8.971
13.21 -7.685
13.22 -6.459
13.23 -5.322
13.24 -4.293
13.25 -3.385
13.26 -2.602
13.27 -1.943
13.28 -1.401
13.29 -0.967
13.3 -0.63
13.31 -0.379
13.32 -0.2
13.32 -0.2
13.33 -0.082
13.34 -0.015
13.35 0.011
13.36 0.003
13.37 -0.03
13.38 -0.083
13.39 -0.151
13.4 -0.23
13.41 -0.318
13.42 -0.412
13.43 -0.511
13.44 -0.612
13.45 -0.716
13.46 -0.823
13.47 -0.932
13.48 -1.043
13.49 -1.157
13.5 -1.275
13.51 -1.396
13.52 -1.523
13.53 -1.656
13.54 -1.796
13.55 -1.945
13.56 -2.103
13.57 -2.271
13.58 -2.452
13.59 -2.647
13.6 -2.857
13.61 -3.084
13.62 -3.33
13.63 -3.597
13.64 -3.888
13.65 -4.203
13.66 -4.546
13.67 -4.918
13.68 -5.324
13.69 -5.764
13.7 -6.241
13.71 -6.759
13.72 -7.319
13.73 -7.924
13.74 -8.575
13.75 -9.272
13.76 -10.017
13.77 -10.808
13.78 -11.641
13.79 -12.513
13.8 -13.415
13.81 -14.336
13.82 -15.26
13.83 -16.169
13.84 -17.038
13.85 -17.837
13.86 -18.532
13.87 -19.085
13.88 -19.455
13.89 -19.605
13.9 -19.498
13.91 -19.11
13.92 -18.427
13.93 -17.452
13.94 -16.206
13.95 -14.73
13.96 -13.079
13.97 -11.318
13.98 -9.518
13.99 -7.747
14.0 -6.062
14.01 -4.512
14.02 -3.127
14.03 -1.924
14.04 -0.909
14.05 -0.076
14.06 0.59
14.07 1.106
14.08 1.492
14.09 1.768
14.1 1.955
14.11 2.071
14.12 2.13
14.13 2.148
14.14 2.136
14.15 2.103
14.16 2.057
14.17 2.005
14.18 1.951
14.19 1.899
14.2 1.853
14.21 1.814
14.22 1.784
14.23 1.764
14.24 1.755
14.25 1.758
14.26 1.774
14.27 1.801
14.28 1.842
14.29 1.895
14.3 1.962
14.31 2.042
14.32 2.137
14.33 2.246
14.34 2.371
14.35 2.511
14.36 2.669
14.37 2.844
14.38 3.039
14.39 3.254
14.4 3.491
14.41 3.751
14.42 4.037
14.43 4.35
14.44 4.692
14.45 5.066
14.46 5.474
14.47 5.919
14.48 6.402
14.49 6.926
14.5 7.493
14.51 8.105
14.52 8.764
14.53 9.47
14.54 10.222
14.55 11.02
14.56 11.859
14.57 12.734
14.58 13.635
14.59 14.553
14.6 15.469
14.61 16.363
14.62 17.21
14.63 17.978
14.64 18.634
14.65 19.138
14.66 19.452
14.67 19.536
14.68 19.36
14.69 18.9
14.7 18.147
14.71 17.109
14.72 15.812
14.73 14.299
14.74 12.628
14.75 10.865
14.76 9.081
14.77 7.339
14.78 5.696
14.79 4.195
14.8 2.862
14.81 1.712
14.82 0.747
14.83 -0.041
14.84 -0.667
14.85 -1.148
14.86 -1.505
14.87 -1.759
14.88 -1.927
14.89 -2.028
14.9 -2.077
14.91 -2.087
14.92 -2.07
14.93 -2.033
14.94 -1.985
14.95 -1.931
14.96 -1.877
14.97 -1.825
14.98 -1.779
14.99 -1.741
15.0 -1.711
15.01 -1.691
15.02 -1.683
15.03 -1.685
15.04 -1.7
15.05 -1.726
15.06 -1.765
15.07 -1.817
15.08 -1.882
15.09 -1.96
15.1 -2.051
15.11 -2.157
15.12 -2.278
15.13 -2.414
15.14 -2.566
15.15 -2.736
15.16 -2.925
15.17 -3.133
15.18 -3.363
15.19 -3.616
15.2 -3.893
15.21 -4.197
15.22 -4.53
15.23 -4.894
15.24 -5.291
15.25 -5.725
15.26 -6.196
15.27 -6.708
15.28 -7.263
15.29 -7.863
15.3 -8.51
15.31 -9.204
15.32 -9.947
15.33 -10.736
15.34 -11.57
15.35 -12.443
15.36 -13.347
15.37 -14.273
15.38 -15.205
15.39 -16.124
15.4 -17.006
15.41 -17.821
15.42 -18.535
15.43 -19.109
15.44 -19.504
15.45 -19.68
15.46 -19.6
15.47 -19.236
15.48 -18.576
15.49 -17.618
15.5 -16.384
15.51 -14.913
15.52 -13.258
15.53 -11.487
15.54 -9.67
15.55 -7.877
15.56 -6.168
15.57 -4.592
15.58 -3.181
15.59 -1.955
15.6 -0.919
15.61 -0.066
15.62 0.615
15.63 1.144
15.64 1.54
15.65 1.824
15.66 2.017
15.67 2.136
15.68 2.199
15.69 2.219
15.7 2.208
15.71 2.176
15.72 2.131
15.73 2.08
15.74 2.027
15.75 1.976
15.76 1.931
15.77 1.893
15.78 1.865
15.79 1.847
15.8 1.84
15.81 1.846
15.82 1.864
15.83 1.896
15.84 1.94
15.85 1.998
15.86 2.07
15.87 2.156
15.88 2.257
15.89 2.373
15.9 2.505
15.91 2.654
15.92 2.821
15.93 3.006
15.94 3.211
15.95 3.438
15.96 3.687
15.97 3.961
15.98 4.262
15.99 4.59
16.0 4.95
16.01 5.341
16.02 5.768
16.03 6.232
16.04 6.736
16.05 7.281
16.06 7.87
16.07 8.504
16.08 9.184
16.09 9.91
16.1 10.68
16.11 11.493
16.12 12.342
16.13 13.221
16.14 14.12
16.15 15.023
16.16 15.913
16.17 16.766
16.18 17.554
16.19 18.245
16.2 18.803
16.21 19.189
16.22 19.366
16.23 19.3
16.24 18.965
16.25 18.346
16.26 17.444
16.27 16.277
16.28 14.879
16.29 13.302
16.3 11.607
16.31 9.86
16.32 8.127
16.33 6.467
16.34 4.927
16.35 3.54
16.36 2.327
16.37 1.294
16.38 0.438
16.39 -0.252
16.4 -0.792
16.41 -1.202
16.42 -1.499
16.43 -1.705
16.44 -1.836
16.45 -1.908
16.46 -1.936
16.47 -1.931
16.48 -1.902
16.49 -1.858
16.5 -1.806
16.51 -1.75
16.52 -1.694
16.53 -1.642
16.54 -1.596
16.55 -1.557
16.56 -1.527
16.57 -1.507
16.58 -1.496
16.59 -1.497
16.6 -1.508
16.61 -1.531
16.62 -1.565
16.63 -1.611
16.64 -1.668
16.65 -1.738
16.66 -1.82
16.67 -1.914
16.68 -2.023
16.69 -2.145
16.7 -2.283
16.71 -2.436
16.72 -2.606
16.73 -2.795
16.74 -3.003
16.75 -3.232
16.76 -3.484
16.77 -3.761
16.78 -4.064
16.79 -4.397
16.8 -4.76
16.81 -5.158
16.82 -5.591
16.83 -6.064
16.84 -6.578
16.85 -7.137
16.86 -7.742
16.87 -8.396
16.88 -9.099
16.89 -9.853
16.9 -10.657
16.91 -11.509
16.92 -12.404
16.93 -13.335
16.94 -14.291
16.95 -15.259
16.96 -16.218
16.97 -17.145
16.98 -18.008
16.99 -18.772
17.0 -19.397
17.01 -19.839
17.02 -20.056
17.03 -20.008
17.04 -19.663
17.05 -19.004
17.06 -18.029
17.07 -16.759
17.08 -15.232
17.09 -13.508
17.1 -11.657
17.11 -9.755
17.12 -7.877
17.13 -6.088
17.14 -4.44
17.15 -2.969
17.16 -1.694
17.17 -0.621
17.18 0.258
17.19 0.957
17.2 1.496
17.21 1.897
17.22 2.182
17.23 2.374
17.24 2.49
17.25 2.55
17.26 2.567
17.27 2.554
17.28 2.521
17.29 2.477
17.3 2.427
17.31 2.378
17.32 2.332
17.33 2.294
17.34 2.266
17.35 2.248
17.36 2.244
17.37 2.252
17.38 2.275
17.39 2.313
17.4 2.366
17.41 2.434
17.42 2.519
17.43 2.62
17.44 2.738
17.45 2.873
17.46 3.027
17.47 3.201
17.48 3.394
17.49 3.609
17.5 3.847
17.51 4.108
17.52 4.395
17.53 4.71
17.54 5.053
17.55 5.428
17.56 5.835
17.57 6.277
17.58 6.756
17.59 7.274
17.6 7.831
17.61 8.429
17.62 9.069
17.63 9.75
17.64 10.472
17.65 11.23
17.66 12.021
17.67 12.837
17.68 13.67
17.69 14.506
17.7 15.329
17.71 16.119
17.72 16.852
17.73 17.499
17.74 18.029
17.75 18.41
17.76 18.608
17.77 18.594
17.78 18.345
17.79 17.845
17.8 17.093
17.81 16.099
17.82 14.89
17.83 13.506
17.84 11.998
17.85 10.421
17.86 8.833
17.87 7.288
17.88 5.83
17.89 4.494
17.9 3.304
17.91 2.271
17.92 1.398
17.93 0.678
17.94 0.101
17.95 -0.348
17.96 -0.687
17.97 -0.931
17.98 -1.096
17.99 -1.198
18.0 -1.249
18.01 -1.262
18.02 -1.246
18.03 -1.208
18.04 -1.156
18.05 -1.096
18.06 -1.031
18.07 -0.964
18.08 -0.898
18.09 -0.836
18.1 -0.777
18.11 -0.724
18.12 -0.677
18.13 -0.635
18.14 -0.6
18.15 -0.57
18.16 -0.547
18.17 -0.53
18.18 -0.518
18.19 -0.512
18.2 -0.512
18.21 -0.516
18.22 -0.526
18.23 -0.541
18.24 -0.561
18.25 -0.586
18.26 -0.616
18.27 -0.651
18.28 -0.692
18.29 -0.738
18.3 -0.79
18.31 -0.849
18.32 -0.915
18.33 -0.989
18.34 -1.07
18.35 -1.16
18.36 -1.26
18.37 -1.37
18.38 -1.492
18.39 -1.627
18.4 -1.775
18.41 -1.939
18.42 -2.12
18.43 -2.32
18.44 -2.541
18.45 -2.784
18.46 -3.053
18.47 -3.35
18.48 -3.677
18.49 -4.038
18.5 -4.436
18.51 -4.874
18.52 -5.357
18.53 -5.889
18.54 -6.472
18.55 -7.112
18.56 -7.813
18.57 -8.577
18.58 -9.408
18.59 -10.309
18.6 -11.279
18.61 -12.318
18.62 -13.42
18.63 -14.577
18.64 -15.775
18.65 -16.996
18.66 -18.21
18.67 -19.382
18.68 -20.465
18.69 -21.405
18.7 -22.138
18.71 -22.596
18.72 -22.713
18.73 -22.431
18.74 -21.709
18.75 -20.534
18.76 -18.923
18.77 -16.932
18.78 -14.647
18.79 -12.18
18.8 -9.651
18.81 -7.176
18.82 -4.855
18.83 -2.762
18.84 -0.942
18.85 0.587
18.86 1.828
18.87 2.804
18.88 3.544
18.89 4.083
18.9 4.458
18.91 4.702
18.92 4.845
18.93 4.914
18.94 4.93
18.95 4.911
18.96 4.872
18.97 4.824
18.98 4.776
18.99 4.734
19.0 4.704
19.01 4.689
19.02 4.693
19.03 4.717
19.04 4.763
19.05 4.832
19.06 4.925
19.07 5.041
19.08 5.182
19.09 5.348
19.1 5.54
19.11 5.756
19.12 5.998
19.13 6.265
19.14 6.559
19.15 6.878
19.16 7.223
19.17 7.594
19.18 7.99
19.19 8.41
19.2 8.854
19.21 9.319
19.22 9.804
19.23 10.304
19.24 10.817
19.25 11.337
19.26 11.858
19.27 12.372
19.28 12.871
19.29 13.343
19.3 13.779
19.31 14.164
19.32 14.486
19.33 14.731
19.34 14.886
19.35 14.938
19.36 14.878
19.37 14.698
19.38 14.396
19.39 13.971
19.4 13.43
19.41 12.785
19.42 12.05
19.43 11.244
19.44 10.39
19.45 9.51
19.46 8.627
19.47 7.763
19.48 6.935
19.49 6.159
19.5 5.447
19.51 4.807
19.52 4.243
19.53 3.755
19.54 3.343
19.55 3.002
19.56 2.729
19.57 2.518
19.58 2.361
19.59 2.254
19.6 2.19
19.61 2.164
19.62 2.171
19.63 2.206
19.64 2.265
19.65 2.346
19.66 2.446
19.67 2.562
19.68 2.694
19.69 2.839
19.7 2.998
19.71 3.17
19.72 3.354
19.73 3.552
19.74 3.763
19.75 3.989
19.76 4.229
19.77 4.486
19.78 4.76
19.79 5.052
19.8 5.363
19.81 5.694
19.82 6.048
19.83 6.424
19.84 6.824
19.85 7.248
19.86 7.698
19.87 8.173
19.88 8.672
19.89 9.195
19.9 9.741
19.91 10.307
19.92 10.888
19.93 11.481
19.94 12.079
19.95 12.674
19.96 13.255
19.97 13.812
19.98 14.331


==> data/pendulum_infer_theta_single_chris_osc_pred.txt <==
0.02 0.106
0.03 0.116
0.04 0.125
0.05 0.135
0.06 0.144
0.07 0.154
0.08 0.163
0.09 0.172
0.1 0.181
0.11 0.189
0.12 0.197
0.13 0.204
0.14 0.211
0.15 0.218
0.16 0.224
0.17 0.231
0.18 0.237
0.19 0.243
0.2 0.249
0.21 0.254
0.22 0.259
0.23 0.264
0.24 0.268
0.25 0.271
0.26 0.275
0.27 0.278
0.28 0.28
0.29 0.283
0.3 0.285
0.31 0.286
0.32 0.287
0.33 0.288
0.34 0.288
0.35 0.288
0.36 0.287
0.37 0.287
0.38 0.285
0.39 0.284
0.4 0.282
0.41 0.279
0.42 0.277
0.43 0.274
0.44 0.27
0.45 0.266
0.46 0.262
0.47 0.258
0.48 0.253
0.49 0.248
0.5 0.243
0.51 0.237
0.52 0.231
0.53 0.225
0.54 0.219
0.55 0.213
0.56 0.206
0.57 0.2
0.58 0.193
0.59 0.187
0.6 0.18
0.61 0.173
0.62 0.165
0.63 0.157
0.64 0.149
0.65 0.141
0.66 0.133
0.67 0.125
0.68 0.116
0.69 0.107
0.7 0.099
0.71 0.09
0.72 0.081
0.73 0.072
0.74 0.063
0.75 0.054
0.76 0.046
0.77 0.036
0.78 0.026
0.79 0.017
0.8 0.01
0.81 0.003
0.82 -0.004
0.83 -0.011
0.84 -0.018
0.85 -0.025
0.86 -0.032
0.87 -0.038
0.88 -0.044
0.89 -0.05
0.9 -0.056
0.91 -0.062
0.92 -0.068
0.93 -0.073
0.94 -0.08
0.95 -0.086
0.96 -0.093
0.97 -0.099
0.98 -0.104
0.99 -0.109
1.0 -0.114
1.01 -0.119
1.02 -0.123
1.03 -0.126
1.04 -0.13
1.05 -0.133
1.06 -0.135
1.07 -0.137
1.08 -0.139
1.09 -0.14
1.1 -0.141
1.11 -0.141
1.12 -0.141
1.13 -0.14
1.14 -0.139
1.15 -0.138
1.16 -0.136
1.17 -0.134
1.18 -0.131
1.19 -0.128
1.2 -0.124
1.21 -0.12
1.22 -0.116
1.23 -0.111
1.24 -0.106
1.25 -0.1
1.26 -0.094
1.27 -0.088
1.28 -0.081
1.29 -0.074
1.3 -0.068
1.31 -0.062
1.32 -0.056
1.33 -0.05
1.34 -0.044
1.35 -0.037
1.36 -0.03
1.37 -0.023
1.38 -0.015
1.39 -0.008
1.4 -0.0
1.41 0.008
1.42 0.016
1.43 0.025
1.44 0.036
1.45 0.047
1.46 0.057
1.47 0.067
1.48 0.077
1.49 0.087
1.5 0.097
1.51 0.108
1.52 0.118
1.53 0.129
1.54 0.139
1.55 0.149
1.56 0.159
1.57 0.169
1.58 0.179
1.59 0.188
1.6 0.197
1.61 0.207
1.62 0.216
1.63 0.225
1.64 0.236
1.65 0.246
1.66 0.256
1.67 0.266
1.68 0.275
1.69 0.285
1.7 0.294
1.71 0.303
1.72 0.311
1.73 0.32
1.74 0.328
1.75 0.336
1.76 0.344
1.77 0.351
1.78 0.358
1.79 0.365
1.8 0.372
1.81 0.378
1.82 0.384
1.83 0.389
1.84 0.394
1.85 0.399
1.86 0.404
1.87 0.408
1.88 0.412
1.89 0.415
1.9 0.419
1.91 0.421
1.92 0.424
1.93 0.426
1.94 0.427
1.95 0.429
1.96 0.43
1.97 0.43
1.98 0.431
1.99 0.43
2.0 0.43
2.01 0.429
2.02 0.428
2.03 0.426
2.04 0.424
2.05 0.422
2.06 0.419
2.07 0.416
2.08 0.413
2.09 0.409
2.1 0.405
2.11 0.401
2.12 0.396
2.13 0.391
2.14 0.386
2.15 0.381
2.16 0.375
2.17 0.369
2.18 0.362
2.19 0.356
2.2 0.349
2.21 0.342
2.22 0.334
2.23 0.327
2.24 0.319
2.25 0.311
2.26 0.302
2.27 0.294
2.28 0.286
2.29 0.277
2.3 0.268
2.31 0.259
2.32 0.25
2.33 0.241
2.34 0.231
2.35 0.222
2.36 0.214
2.37 0.205
2.38 0.197
2.39 0.189
2.4 0.18
2.41 0.172
2.42 0.163
2.43 0.155
2.44 0.146
2.45 0.138
2.46 0.129
2.47 0.12
2.48 0.112
2.49 0.103
2.5 0.095
2.51 0.087
2.52 0.079
2.53 0.071
2.54 0.063
2.55 0.056
2.56 0.048
2.57 0.041
2.58 0.033
2.59 0.026
2.6 0.019
2.61 0.014
2.62 0.009
2.63 0.005
2.64 0.0
2.65 -0.004
2.66 -0.008
2.67 -0.012
2.68 -0.015
2.69 -0.018
2.7 -0.021
2.71 -0.023
2.72 -0.026
2.73 -0.028
2.74 -0.029
2.75 -0.031
2.76 -0.032
2.77 -0.032
2.78 -0.033
2.79 -0.033
2.8 -0.033
2.81 -0.032
2.82 -0.031
2.83 -0.03
2.84 -0.029
2.85 -0.027
2.86 -0.025
2.87 -0.023
2.88 -0.02
2.89 -0.017
2.9 -0.014
2.91 -0.01
2.92 -0.007
2.93 -0.003
2.94 0.002
2.95 0.006
2.96 0.011
2.97 0.016
2.98 0.022
2.99 0.029
3.0 0.036
3.01 0.044
3.02 0.051
3.03 0.059
3.04 0.066
3.05 0.074
3.06 0.082
3.07 0.091
3.08 0.099
3.09 0.107
3.1 0.116
3.11 0.125
3.12 0.134
3.13 0.142
3.14 0.151
3.15 0.16
3.16 0.169
3.17 0.177
3.18 0.186
3.19 0.195
3.2 0.203
3.21 0.212
3.22 0.221
3.23 0.23
3.24 0.239
3.25 0.249
3.26 0.258
3.27 0.268
3.28 0.277
3.29 0.286
3.3 0.296
3.31 0.304
3.32 0.313
3.33 0.322
3.34 0.33
3.34 0.33
3.35 0.338
3.36 0.346
3.37 0.354
3.38 0.362
3.39 0.369
3.4 0.376
3.41 0.383
3.42 0.39
3.43 0.396
3.44 0.402
3.45 0.408
3.46 0.413
3.47 0.418
3.48 0.423
3.49 0.428
3.5 0.432
3.51 0.436
3.52 0.439
3.53 0.443
3.54 0.446
3.55 0.448
3.56 0.45
3.57 0.452
3.58 0.454
3.59 0.455
3.6 0.456
3.61 0.456
3.62 0.456
3.63 0.456
3.64 0.455
3.65 0.454
3.66 0.453
3.67 0.451
3.68 0.449
3.69 0.447
3.7 0.444
3.71 0.441
3.72 0.438
3.73 0.434
3.74 0.43
3.75 0.426
3.76 0.421
3.77 0.416
3.78 0.411
3.79 0.405
3.8 0.399
3.81 0.393
3.82 0.386
3.83 0.379
3.84 0.372
3.85 0.365
3.86 0.357
3.87 0.35
3.88 0.342
3.89 0.333
3.9 0.325
3.91 0.316
3.92 0.307
3.93 0.298
3.94 0.289
3.95 0.28
3.96 0.27
3.97 0.26
3.98 0.251
3.99 0.241
4.0 0.231
4.01 0.221
4.02 0.212
4.03 0.203
4.04 0.194
4.05 0.185
4.06 0.176
4.07 0.167
4.08 0.158
4.09 0.149
4.1 0.139
4.11 0.13
4.12 0.121
4.13 0.111
4.14 0.102
4.15 0.093
4.16 0.084
4.17 0.075
4.18 0.066
4.19 0.058
4.2 0.049
4.21 0.041
4.22 0.032
4.23 0.023
4.24 0.016
4.25 0.01
4.26 0.004
4.27 -0.002
4.28 -0.008
4.29 -0.013
4.3 -0.018
4.31 -0.023
4.32 -0.028
4.33 -0.032
4.34 -0.036
4.35 -0.04
4.36 -0.043
4.37 -0.047
4.38 -0.049
4.39 -0.052
4.4 -0.055
4.41 -0.057
4.42 -0.058
4.43 -0.06
4.44 -0.061
4.45 -0.062
4.46 -0.062
4.47 -0.063
4.48 -0.063
4.49 -0.062
4.5 -0.062
4.51 -0.061
4.52 -0.059
4.53 -0.058
4.54 -0.056
4.55 -0.054
4.56 -0.052
4.57 -0.049
4.58 -0.046
4.59 -0.043
4.6 -0.039
4.61 -0.036
4.62 -0.032
4.63 -0.027
4.64 -0.023
4.65 -0.018
4.66 -0.013
4.67 -0.008
4.68 -0.003
4.69 0.002
4.7 0.008
4.71 0.014
4.72 0.02
4.73 0.028
4.74 0.036
4.75 0.045
4.76 0.052
4.77 0.06
4.78 0.068
4.79 0.076
4.8 0.085
4.81 0.093
4.82 0.101
4.83 0.109
4.84 0.118
4.85 0.126
4.86 0.134
4.87 0.142
4.88 0.15
4.89 0.158
4.9 0.166
4.91 0.174
4.92 0.182
4.93 0.189
4.94 0.197
4.95 0.204
4.96 0.211
4.97 0.218
4.98 0.225
4.99 0.233
5.0 0.241
5.01 0.248
5.02 0.255
5.03 0.262
5.04 0.269
5.05 0.275
5.06 0.281
5.07 0.287
5.08 0.293
5.09 0.299
5.1 0.304
5.11 0.309
5.12 0.313
5.13 0.317
5.14 0.321
5.15 0.325
5.16 0.329
5.17 0.332
5.18 0.334
5.19 0.337
5.2 0.339
5.21 0.34
5.22 0.342
5.23 0.343
5.24 0.343
5.25 0.344
5.26 0.344
5.27 0.343
5.28 0.342
5.29 0.341
5.3 0.34
5.31 0.338
5.32 0.336
5.33 0.333
5.34 0.33
5.35 0.327
5.36 0.323
5.37 0.319
5.38 0.315
5.39 0.311
5.4 0.306
5.41 0.3
5.42 0.295
5.43 0.289
5.44 0.283
5.45 0.276
5.46 0.269
5.47 0.262
5.48 0.255
5.49 0.247
5.5 0.239
5.51 0.231
5.52 0.223
5.53 0.215
5.54 0.207
5.55 0.199
5.56 0.191
5.57 0.183
5.58 0.175
5.59 0.166
5.6 0.156
5.61 0.147
5.62 0.138
5.63 0.128
5.64 0.119
5.65 0.109
5.66 0.099
5.67 0.088
5.68 0.078
5.69 0.068
5.7 0.058
5.71 0.048
5.72 0.037
5.73 0.025
5.74 0.015
5.75 0.007
5.76 -0.002
5.77 -0.01
5.78 -0.018
5.79 -0.027
5.8 -0.035
5.81 -0.043
5.82 -0.051
5.83 -0.059
5.84 -0.066
5.85 -0.074
5.86 -0.084
5.87 -0.093
5.88 -0.103
5.89 -0.112
5.9 -0.121
5.91 -0.129
5.92 -0.138
5.93 -0.146
5.94 -0.153
5.95 -0.161
5.96 -0.168
5.97 -0.172
5.98 -0.176
5.99 -0.181
6.0 -0.184
6.01 -0.188
6.02 -0.191
6.03 -0.194
6.04 -0.197
6.05 -0.199
6.06 -0.201
6.07 -0.203
6.08 -0.205
6.09 -0.206
6.1 -0.208
6.11 -0.208
6.12 -0.209
6.13 -0.209
6.14 -0.209
6.15 -0.209
6.16 -0.208
6.17 -0.207
6.18 -0.206
6.19 -0.205
6.2 -0.203
6.21 -0.201
6.22 -0.199
6.23 -0.197
6.24 -0.194
6.25 -0.191
6.26 -0.188
6.27 -0.185
6.28 -0.181
6.29 -0.178
6.3 -0.174
6.31 -0.17
6.32 -0.164
6.33 -0.157
6.34 -0.15
6.35 -0.143
6.36 -0.136
6.37 -0.128
6.38 -0.12
6.39 -0.112
6.4 -0.104
6.41 -0.095
6.42 -0.087
6.43 -0.078
6.44 -0.07
6.45 -0.064
6.46 -0.057
6.47 -0.05
6.48 -0.043
6.49 -0.037
6.5 -0.03
6.51 -0.023
6.52 -0.016
6.53 -0.009
6.54 -0.002
6.55 0.004
6.56 0.011
6.57 0.018
6.58 0.026
6.59 0.035
6.6 0.043
6.61 0.051
6.62 0.058
6.63 0.065
6.64 0.072
6.65 0.079
6.66 0.086
6.66 0.086
6.67 0.092
6.68 0.099
6.69 0.105
6.7 0.111
6.71 0.116
6.72 0.122
6.73 0.127
6.74 0.132
6.75 0.136
6.76 0.14
6.77 0.144
6.78 0.148
6.79 0.152
6.8 0.155
6.81 0.157
6.82 0.16
6.83 0.162
6.84 0.164
6.85 0.166
6.86 0.167
6.87 0.168
6.88 0.169
6.89 0.169
6.9 0.169
6.91 0.169
6.92 0.168
6.93 0.167
6.94 0.166
6.95 0.164
6.96 0.162
6.97 0.16
6.98 0.157
6.99 0.154
7.0 0.151
7.01 0.148
7.02 0.144
7.03 0.14
7.04 0.135
7.05 0.13
7.06 0.125
7.07 0.12
7.08 0.114
7.09 0.108
7.1 0.101
7.11 0.095
7.12 0.088
7.13 0.08
7.14 0.073
7.15 0.065
7.16 0.057
7.17 0.049
7.18 0.04
7.19 0.031
7.2 0.021
7.21 0.013
7.22 0.006
7.23 -0.002
7.24 -0.01
7.25 -0.018
7.26 -0.026
7.27 -0.034
7.28 -0.043
7.29 -0.051
7.3 -0.06
7.31 -0.068
7.32 -0.078
7.33 -0.089
7.34 -0.101
7.35 -0.112
7.36 -0.124
7.37 -0.135
7.38 -0.146
7.39 -0.158
7.4 -0.169
7.41 -0.176
7.42 -0.184
7.43 -0.191
7.44 -0.199
7.45 -0.206
7.46 -0.213
7.47 -0.222
7.48 -0.231
7.49 -0.241
7.5 -0.25
7.51 -0.258
7.52 -0.267
7.53 -0.275
7.54 -0.283
7.55 -0.29
7.56 -0.297
7.57 -0.303
7.58 -0.309
7.59 -0.315
7.6 -0.321
7.61 -0.326
7.62 -0.331
7.63 -0.336
7.64 -0.34
7.65 -0.344
7.66 -0.348
7.67 -0.351
7.68 -0.355
7.69 -0.357
7.7 -0.36
7.71 -0.362
7.72 -0.364
7.73 -0.366
7.74 -0.367
7.75 -0.368
7.76 -0.368
7.77 -0.369
7.78 -0.369
7.79 -0.368
7.8 -0.368
7.81 -0.367
7.82 -0.365
7.83 -0.364
7.84 -0.362
7.85 -0.359
7.86 -0.357
7.87 -0.354
7.88 -0.351
7.89 -0.347
7.9 -0.344
7.91 -0.34
7.92 -0.336
7.93 -0.331
7.94 -0.326
7.95 -0.321
7.96 -0.316
7.97 -0.311
7.98 -0.305
7.99 -0.299
8.0 -0.293
8.01 -0.287
8.02 -0.28
8.03 -0.272
8.04 -0.264
8.05 -0.256
8.06 -0.248
8.07 -0.24
8.08 -0.232
8.09 -0.223
8.1 -0.215
8.11 -0.208
8.12 -0.202
8.13 -0.195
8.14 -0.189
8.15 -0.182
8.16 -0.176
8.17 -0.169
8.18 -0.16
8.19 -0.151
8.2 -0.141
8.21 -0.132
8.22 -0.123
8.23 -0.113
8.24 -0.104
8.25 -0.095
8.26 -0.086
8.27 -0.077
8.28 -0.07
8.29 -0.064
8.3 -0.057
8.31 -0.051
8.32 -0.046
8.33 -0.04
8.34 -0.034
8.35 -0.029
8.36 -0.024
8.37 -0.019
8.38 -0.014
8.39 -0.009
8.4 -0.005
8.41 -0.001
8.42 0.003
8.43 0.007
8.44 0.01
8.45 0.013
8.46 0.016
8.47 0.019
8.48 0.022
8.49 0.025
8.5 0.027
8.51 0.029
8.52 0.031
8.53 0.032
8.54 0.033
8.55 0.034
8.56 0.034
8.57 0.034
8.58 0.034
8.59 0.033
8.6 0.032
8.61 0.03
8.62 0.028
8.63 0.026
8.64 0.023
8.65 0.02
8.66 0.018
8.67 0.015
8.68 0.012
8.69 0.008
8.7 0.005
8.71 0.001
8.72 -0.003
8.73 -0.008
8.74 -0.012
8.75 -0.017
8.76 -0.022
8.77 -0.027
8.78 -0.033
8.79 -0.038
8.8 -0.044
8.81 -0.05
8.82 -0.057
8.83 -0.063
8.84 -0.07
8.85 -0.077
8.86 -0.087
8.87 -0.096
8.88 -0.106
8.89 -0.115
8.9 -0.125
8.91 -0.135
8.92 -0.145
8.93 -0.155
8.94 -0.166
8.95 -0.173
8.96 -0.181
8.97 -0.188
8.98 -0.195
8.99 -0.202
9.0 -0.209
9.01 -0.217
9.02 -0.227
9.03 -0.236
9.04 -0.246
9.05 -0.256
9.06 -0.265
9.07 -0.274
9.08 -0.284
9.09 -0.292
9.1 -0.299
9.11 -0.307
9.12 -0.315
9.13 -0.322
9.14 -0.329
9.15 -0.337
9.16 -0.343
9.17 -0.35
9.18 -0.357
9.19 -0.363
9.2 -0.369
9.21 -0.375
9.22 -0.381
9.23 -0.386
9.24 -0.391
9.25 -0.396
9.26 -0.401
9.27 -0.405
9.28 -0.409
9.29 -0.413
9.3 -0.416
9.31 -0.419
9.32 -0.422
9.33 -0.425
9.34 -0.427
9.35 -0.429
9.36 -0.431
9.37 -0.432
9.38 -0.433
9.39 -0.434
9.4 -0.434
9.41 -0.434
9.42 -0.434
9.43 -0.434
9.44 -0.433
9.45 -0.432
9.46 -0.43
9.47 -0.428
9.48 -0.426
9.49 -0.424
9.5 -0.421
9.51 -0.418
9.52 -0.415
9.53 -0.411
9.54 -0.407
9.55 -0.403
9.56 -0.398
9.57 -0.394
9.58 -0.389
9.59 -0.384
9.6 -0.378
9.61 -0.372
9.62 -0.366
9.63 -0.36
9.64 -0.354
9.65 -0.347
9.66 -0.341
9.67 -0.334
9.68 -0.327
9.69 -0.319
9.7 -0.312
9.71 -0.304
9.72 -0.297
9.73 -0.289
9.74 -0.281
9.75 -0.271
9.76 -0.262
9.77 -0.253
9.78 -0.243
9.79 -0.234
9.8 -0.224
9.81 -0.215
9.82 -0.207
9.83 -0.2
9.84 -0.193
9.85 -0.186
9.86 -0.179
9.87 -0.172
9.88 -0.164
9.89 -0.154
9.9 -0.144
9.91 -0.134
9.92 -0.125
9.93 -0.115
9.94 -0.106
9.95 -0.096
9.96 -0.087
9.97 -0.078
9.98 -0.071


==> data/pendulum_infer_theta_single_chris_osc_true.txt <==
0.02 0.12
0.03 0.129
0.04 0.139
0.05 0.148
0.06 0.157
0.07 0.166
0.08 0.174
0.09 0.182
0.1 0.19
0.11 0.198
0.12 0.206
0.13 0.213
0.14 0.22
0.15 0.226
0.16 0.233
0.17 0.239
0.18 0.244
0.19 0.25
0.2 0.254
0.21 0.259
0.22 0.263
0.23 0.267
0.24 0.271
0.25 0.274
0.26 0.277
0.27 0.279
0.28 0.282
0.29 0.283
0.3 0.285
0.31 0.286
0.32 0.286
0.33 0.287
0.34 0.287
0.35 0.286
0.36 0.285
0.37 0.284
0.38 0.283
0.39 0.281
0.4 0.278
0.41 0.276
0.42 0.273
0.43 0.27
0.44 0.266
0.45 0.262
0.46 0.258
0.47 0.253
0.48 0.249
0.49 0.243
0.5 0.238
0.51 0.232
0.52 0.226
0.53 0.22
0.54 0.214
0.55 0.207
0.56 0.2
0.57 0.193
0.58 0.186
0.59 0.178
0.6 0.171
0.61 0.163
0.62 0.155
0.63 0.147
0.64 0.139
0.65 0.13
0.66 0.122
0.67 0.114
0.68 0.105
0.69 0.096
0.7 0.088
0.71 0.079
0.72 0.07
0.73 0.062
0.74 0.053
0.75 0.044
0.76 0.036
0.77 0.027
0.78 0.019
0.79 0.011
0.8 0.002
0.81 -0.006
0.82 -0.014
0.83 -0.022
0.84 -0.029
0.85 -0.037
0.86 -0.044
0.87 -0.051
0.88 -0.058
0.89 -0.065
0.9 -0.072
0.91 -0.078
0.92 -0.084
0.93 -0.09
0.94 -0.095
0.95 -0.101
0.96 -0.106
0.97 -0.11
0.98 -0.115
0.99 -0.119
1.0 -0.122
1.01 -0.126
1.02 -0.129
1.03 -0.132
1.04 -0.134
1.05 -0.136
1.06 -0.138
1.07 -0.139
1.08 -0.14
1.09 -0.141
1.1 -0.141
1.11 -0.141
1.12 -0.14
1.13 -0.14
1.14 -0.138
1.15 -0.137
1.16 -0.135
1.17 -0.133
1.18 -0.13
1.19 -0.127
1.2 -0.124
1.21 -0.12
1.22 -0.116
1.23 -0.112
1.24 -0.107
1.25 -0.102
1.26 -0.097
1.27 -0.091
1.28 -0.085
1.29 -0.079
1.3 -0.072
1.31 -0.065
1.32 -0.058
1.33 -0.051
1.34 -0.043
1.35 -0.035
1.36 -0.027
1.37 -0.019
1.38 -0.01
1.39 -0.001
1.4 0.008
1.41 0.017
1.42 0.026
1.43 0.036
1.44 0.045
1.45 0.055
1.46 0.065
1.47 0.075
1.48 0.085
1.49 0.095
1.5 0.105
1.51 0.115
1.52 0.126
1.53 0.136
1.54 0.146
1.55 0.157
1.56 0.167
1.57 0.177
1.58 0.187
1.59 0.197
1.6 0.207
1.61 0.217
1.62 0.227
1.63 0.237
1.64 0.246
1.65 0.256
1.66 0.265
1.67 0.274
1.68 0.283
1.69 0.292
1.7 0.3
1.71 0.309
1.72 0.317
1.73 0.325
1.74 0.332
1.75 0.34
1.76 0.347
1.77 0.354
1.78 0.36
1.79 0.366
1.8 0.372
1.81 0.378
1.82 0.383
1.83 0.389
1.84 0.393
1.85 0.398
1.86 0.402
1.87 0.405
1.88 0.409
1.89 0.412
1.9 0.415
1.91 0.417
1.92 0.419
1.93 0.421
1.94 0.422
1.95 0.423
1.96 0.423
1.97 0.424
1.98 0.423
1.99 0.423
2.0 0.422
2.01 0.421
2.02 0.419
2.03 0.417
2.04 0.415
2.05 0.413
2.06 0.41
2.07 0.407
2.08 0.403
2.09 0.399
2.1 0.395
2.11 0.39
2.12 0.386
2.13 0.381
2.14 0.375
2.15 0.37
2.16 0.364
2.17 0.358
2.18 0.351
2.19 0.345
2.2 0.338
2.21 0.331
2.22 0.323
2.23 0.316
2.24 0.308
2.25 0.3
2.26 0.292
2.27 0.284
2.28 0.276
2.29 0.267
2.3 0.259
2.31 0.25
2.32 0.241
2.33 0.233
2.34 0.224
2.35 0.215
2.36 0.206
2.37 0.197
2.38 0.188
2.39 0.179
2.4 0.17
2.41 0.161
2.42 0.152
2.43 0.143
2.44 0.135
2.45 0.126
2.46 0.117
2.47 0.109
2.48 0.101
2.49 0.093
2.5 0.085
2.51 0.077
2.52 0.069
2.53 0.061
2.54 0.054
2.55 0.047
2.56 0.04
2.57 0.034
2.58 0.027
2.59 0.021
2.6 0.015
2.61 0.009
2.62 0.004
2.63 -0.001
2.64 -0.006
2.65 -0.01
2.66 -0.014
2.67 -0.018
2.68 -0.022
2.69 -0.025
2.7 -0.028
2.71 -0.03
2.72 -0.033
2.73 -0.034
2.74 -0.036
2.75 -0.037
2.76 -0.038
2.77 -0.038
2.78 -0.039
2.79 -0.038
2.8 -0.038
2.81 -0.037
2.82 -0.036
2.83 -0.034
2.84 -0.032
2.85 -0.03
2.86 -0.027
2.87 -0.024
2.88 -0.021
2.89 -0.017
2.9 -0.013
2.91 -0.009
2.92 -0.004
2.93 0.001
2.94 0.006
2.95 0.011
2.96 0.017
2.97 0.023
2.98 0.03
2.99 0.036
3.0 0.043
3.01 0.05
3.02 0.057
3.03 0.065
3.04 0.072
3.05 0.08
3.06 0.088
3.07 0.096
3.08 0.105
3.09 0.113
3.1 0.122
3.11 0.131
3.12 0.14
3.13 0.148
3.14 0.158
3.15 0.167
3.16 0.176
3.17 0.185
3.18 0.194
3.19 0.203
3.2 0.213
3.21 0.222
3.22 0.231
3.23 0.24
3.24 0.249
3.25 0.258
3.26 0.267
3.27 0.276
3.28 0.285
3.29 0.294
3.3 0.302
3.31 0.31
3.32 0.319
3.33 0.327
3.34 0.335
3.34 0.335
3.35 0.342
3.36 0.35
3.37 0.357
3.38 0.364
3.39 0.371
3.4 0.378
3.41 0.384
3.42 0.39
3.43 0.396
3.44 0.401
3.45 0.407
3.46 0.412
3.47 0.416
3.48 0.421
3.49 0.425
3.5 0.429
3.51 0.432
3.52 0.435
3.53 0.438
3.54 0.441
3.55 0.443
3.56 0.445
3.57 0.446
3.58 0.447
3.59 0.448
3.6 0.448
3.61 0.448
3.62 0.448
3.63 0.448
3.64 0.447
3.65 0.445
3.66 0.444
3.67 0.442
3.68 0.44
3.69 0.437
3.7 0.434
3.71 0.431
3.72 0.427
3.73 0.423
3.74 0.419
3.75 0.414
3.76 0.409
3.77 0.404
3.78 0.399
3.79 0.393
3.8 0.387
3.81 0.381
3.82 0.374
3.83 0.367
3.84 0.36
3.85 0.353
3.86 0.345
3.87 0.338
3.88 0.33
3.89 0.322
3.9 0.313
3.91 0.305
3.92 0.296
3.93 0.287
3.94 0.278
3.95 0.269
3.96 0.26
3.97 0.251
3.98 0.242
3.99 0.232
4.0 0.223
4.01 0.213
4.02 0.204
4.03 0.194
4.04 0.184
4.05 0.175
4.06 0.165
4.07 0.156
4.08 0.146
4.09 0.137
4.1 0.127
4.11 0.118
4.12 0.109
4.13 0.1
4.14 0.091
4.15 0.082
4.16 0.073
4.17 0.065
4.18 0.056
4.19 0.048
4.2 0.04
4.21 0.032
4.22 0.025
4.23 0.017
4.24 0.01
4.25 0.003
4.26 -0.003
4.27 -0.01
4.28 -0.016
4.29 -0.022
4.3 -0.027
4.31 -0.033
4.32 -0.037
4.33 -0.042
4.34 -0.046
4.35 -0.05
4.36 -0.054
4.37 -0.057
4.38 -0.061
4.39 -0.063
4.4 -0.066
4.41 -0.068
4.42 -0.069
4.43 -0.071
4.44 -0.072
4.45 -0.072
4.46 -0.072
4.47 -0.072
4.48 -0.072
4.49 -0.071
4.5 -0.07
4.51 -0.069
4.52 -0.067
4.53 -0.065
4.54 -0.063
4.55 -0.06
4.56 -0.057
4.57 -0.053
4.58 -0.05
4.59 -0.046
4.6 -0.042
4.61 -0.037
4.62 -0.032
4.63 -0.027
4.64 -0.022
4.65 -0.016
4.66 -0.011
4.67 -0.004
4.68 0.002
4.69 0.008
4.7 0.015
4.71 0.022
4.72 0.029
4.73 0.036
4.74 0.044
4.75 0.051
4.76 0.059
4.77 0.066
4.78 0.074
4.79 0.082
4.8 0.09
4.81 0.099
4.82 0.107
4.83 0.115
4.84 0.123
4.85 0.131
4.86 0.14
4.87 0.148
4.88 0.156
4.89 0.164
4.9 0.173
4.91 0.181
4.92 0.189
4.93 0.197
4.94 0.204
4.95 0.212
4.96 0.22
4.97 0.227
4.98 0.234
4.99 0.241
5.0 0.248
5.01 0.255
5.02 0.262
5.03 0.268
5.04 0.274
5.05 0.28
5.06 0.286
5.07 0.291
5.08 0.297
5.09 0.301
5.1 0.306
5.11 0.311
5.12 0.315
5.13 0.318
5.14 0.322
5.15 0.325
5.16 0.328
5.17 0.331
5.18 0.333
5.19 0.335
5.2 0.337
5.21 0.338
5.22 0.339
5.23 0.339
5.24 0.34
5.25 0.34
5.26 0.339
5.27 0.338
5.28 0.337
5.29 0.336
5.3 0.334
5.31 0.332
5.32 0.33
5.33 0.327
5.34 0.324
5.35 0.32
5.36 0.317
5.37 0.312
5.38 0.308
5.39 0.303
5.4 0.298
5.41 0.293
5.42 0.287
5.43 0.281
5.44 0.275
5.45 0.269
5.46 0.262
5.47 0.255
5.48 0.248
5.49 0.24
5.5 0.232
5.51 0.225
5.52 0.216
5.53 0.208
5.54 0.199
5.55 0.191
5.56 0.182
5.57 0.173
5.58 0.164
5.59 0.154
5.6 0.145
5.61 0.135
5.62 0.126
5.63 0.116
5.64 0.106
5.65 0.096
5.66 0.086
5.67 0.076
5.68 0.066
5.69 0.056
5.7 0.047
5.71 0.037
5.72 0.027
5.73 0.017
5.74 0.007
5.75 -0.003
5.76 -0.012
5.77 -0.022
5.78 -0.031
5.79 -0.041
5.8 -0.05
5.81 -0.059
5.82 -0.068
5.83 -0.076
5.84 -0.085
5.85 -0.093
5.86 -0.101
5.87 -0.109
5.88 -0.117
5.89 -0.124
5.9 -0.131
5.91 -0.138
5.92 -0.145
5.93 -0.151
5.94 -0.157
5.95 -0.163
5.96 -0.169
5.97 -0.174
5.98 -0.179
5.99 -0.184
6.0 -0.188
6.01 -0.192
6.02 -0.196
6.03 -0.199
6.04 -0.202
6.05 -0.205
6.06 -0.207
6.07 -0.209
6.08 -0.211
6.09 -0.212
6.1 -0.213
6.11 -0.214
6.12 -0.214
6.13 -0.214
6.14 -0.214
6.15 -0.213
6.16 -0.212
6.17 -0.211
6.18 -0.209
6.19 -0.207
6.2 -0.205
6.21 -0.202
6.22 -0.199
6.23 -0.196
6.24 -0.192
6.25 -0.188
6.26 -0.184
6.27 -0.18
6.28 -0.175
6.29 -0.17
6.3 -0.165
6.31 -0.16
6.32 -0.154
6.33 -0.149
6.34 -0.143
6.35 -0.136
6.36 -0.13
6.37 -0.123
6.38 -0.117
6.39 -0.11
6.4 -0.103
6.41 -0.095
6.42 -0.088
6.43 -0.081
6.44 -0.073
6.45 -0.065
6.46 -0.058
6.47 -0.05
6.48 -0.042
6.49 -0.035
6.5 -0.027
6.51 -0.019
6.52 -0.011
6.53 -0.003
6.54 0.004
6.55 0.012
6.56 0.02
6.57 0.027
6.58 0.035
6.59 0.042
6.6 0.05
6.61 0.057
6.62 0.064
6.63 0.071
6.64 0.077
6.65 0.084
6.66 0.09
6.66 0.09
6.67 0.097
6.68 0.103
6.69 0.108
6.7 0.114
6.71 0.119
6.72 0.124
6.73 0.129
6.74 0.134
6.75 0.138
6.76 0.142
6.77 0.146
6.78 0.149
6.79 0.153
6.8 0.156
6.81 0.158
6.82 0.16
6.83 0.162
6.84 0.164
6.85 0.165
6.86 0.166
6.87 0.167
6.88 0.167
6.89 0.167
6.9 0.167
6.91 0.166
6.92 0.165
6.93 0.164
6.94 0.162
6.95 0.16
6.96 0.158
6.97 0.155
6.98 0.152
6.99 0.149
7.0 0.145
7.01 0.141
7.02 0.137
7.03 0.133
7.04 0.128
7.05 0.123
7.06 0.117
7.07 0.111
7.08 0.105
7.09 0.099
7.1 0.093
7.11 0.086
7.12 0.079
7.13 0.071
7.14 0.064
7.15 0.056
7.16 0.048
7.17 0.04
7.18 0.032
7.19 0.023
7.2 0.015
7.21 0.006
7.22 -0.003
7.23 -0.012
7.24 -0.021
7.25 -0.03
7.26 -0.04
7.27 -0.049
7.28 -0.059
7.29 -0.068
7.3 -0.078
7.31 -0.088
7.32 -0.097
7.33 -0.107
7.34 -0.117
7.35 -0.126
7.36 -0.136
7.37 -0.145
7.38 -0.155
7.39 -0.164
7.4 -0.173
7.41 -0.183
7.42 -0.192
7.43 -0.201
7.44 -0.21
7.45 -0.218
7.46 -0.227
7.47 -0.235
7.48 -0.243
7.49 -0.251
7.5 -0.259
7.51 -0.267
7.52 -0.274
7.53 -0.281
7.54 -0.288
7.55 -0.295
7.56 -0.301
7.57 -0.308
7.58 -0.313
7.59 -0.319
7.6 -0.324
7.61 -0.329
7.62 -0.334
7.63 -0.339
7.64 -0.343
7.65 -0.347
7.66 -0.35
7.67 -0.353
7.68 -0.356
7.69 -0.359
7.7 -0.361
7.71 -0.363
7.72 -0.365
7.73 -0.366
7.74 -0.367
7.75 -0.368
7.76 -0.368
7.77 -0.368
7.78 -0.367
7.79 -0.367
7.8 -0.366
7.81 -0.364
7.82 -0.363
7.83 -0.361
7.84 -0.358
7.85 -0.356
7.86 -0.353
7.87 -0.35
7.88 -0.346
7.89 -0.343
7.9 -0.339
7.91 -0.334
7.92 -0.33
7.93 -0.325
7.94 -0.32
7.95 -0.314
7.96 -0.309
7.97 -0.303
7.98 -0.297
7.99 -0.291
8.0 -0.285
8.01 -0.278
8.02 -0.271
8.03 -0.264
8.04 -0.257
8.05 -0.25
8.06 -0.243
8.07 -0.235
8.08 -0.228
8.09 -0.22
8.1 -0.212
8.11 -0.205
8.12 -0.197
8.13 -0.189
8.14 -0.181
8.15 -0.173
8.16 -0.165
8.17 -0.157
8.18 -0.149
8.19 -0.141
8.2 -0.133
8.21 -0.125
8.22 -0.118
8.23 -0.11
8.24 -0.102
8.25 -0.095
8.26 -0.087
8.27 -0.08
8.28 -0.073
8.29 -0.066
8.3 -0.059
8.31 -0.052
8.32 -0.046
8.33 -0.04
8.34 -0.034
8.35 -0.028
8.36 -0.022
8.37 -0.016
8.38 -0.011
8.39 -0.006
8.4 -0.002
8.41 0.003
8.42 0.007
8.43 0.011
8.44 0.015
8.45 0.018
8.46 0.021
8.47 0.024
8.48 0.026
8.49 0.028
8.5 0.03
8.51 0.032
8.52 0.033
8.53 0.034
8.54 0.034
8.55 0.035
8.56 0.035
8.57 0.034
8.58 0.033
8.59 0.032
8.6 0.031
8.61 0.029
8.62 0.027
8.63 0.025
8.64 0.022
8.65 0.02
8.66 0.016
8.67 0.013
8.68 0.009
8.69 0.005
8.7 0.0
8.71 -0.004
8.72 -0.009
8.73 -0.015
8.74 -0.02
8.75 -0.026
8.76 -0.032
8.77 -0.038
8.78 -0.044
8.79 -0.051
8.8 -0.058
8.81 -0.065
8.82 -0.072
8.83 -0.08
8.84 -0.087
8.85 -0.095
8.86 -0.103
8.87 -0.111
8.88 -0.119
8.89 -0.127
8.9 -0.136
8.91 -0.144
8.92 -0.153
8.93 -0.161
8.94 -0.17
8.95 -0.179
8.96 -0.187
8.97 -0.196
8.98 -0.205
8.99 -0.214
9.0 -0.222
9.01 -0.231
9.02 -0.24
9.03 -0.248
9.04 -0.257
9.05 -0.265
9.06 -0.273
9.07 -0.282
9.08 -0.29
9.09 -0.298
9.1 -0.306
9.11 -0.313
9.12 -0.321
9.13 -0.328
9.14 -0.335
9.15 -0.342
9.16 -0.349
9.17 -0.356
9.18 -0.362
9.19 -0.368
9.2 -0.374
9.21 -0.38
9.22 -0.385
9.23 -0.39
9.24 -0.395
9.25 -0.4
9.26 -0.404
9.27 -0.408
9.28 -0.412
9.29 -0.415
9.3 -0.419
9.31 -0.422
9.32 -0.424
9.33 -0.426
9.34 -0.428
9.35 -0.43
9.36 -0.431
9.37 -0.432
9.38 -0.433
9.39 -0.434
9.4 -0.434
9.41 -0.433
9.42 -0.433
9.43 -0.432
9.44 -0.431
9.45 -0.429
9.46 -0.427
9.47 -0.425
9.48 -0.423
9.49 -0.42
9.5 -0.417
9.51 -0.414
9.52 -0.41
9.53 -0.406
9.54 -0.402
9.55 -0.398
9.56 -0.393
9.57 -0.388
9.58 -0.383
9.59 -0.377
9.6 -0.371
9.61 -0.365
9.62 -0.359
9.63 -0.353
9.64 -0.346
9.65 -0.339
9.66 -0.332
9.67 -0.325
9.68 -0.318
9.69 -0.31
9.7 -0.303
9.71 -0.295
9.72 -0.287
9.73 -0.279
9.74 -0.271
9.75 -0.262
9.76 -0.254
9.77 -0.246
9.78 -0.237
9.79 -0.229
9.8 -0.22
9.81 -0.212
9.82 -0.203
9.83 -0.194
9.84 -0.186
9.85 -0.177
9.86 -0.169
9.87 -0.16
9.88 -0.152
9.89 -0.144
9.9 -0.135
9.91 -0.127
9.92 -0.119
9.93 -0.111
9.94 -0.103
9.95 -0.096
9.96 -0.088
9.97 -0.081
9.98 -0.074


==> data/pendulum_infer_theta_single_cos_2_pred.txt <==
0.02 -2.118
0.03 -2.202
0.04 -2.23
0.05 -2.235
0.06 -2.234
0.07 -2.232
0.08 -2.229
0.09 -2.226
0.1 -2.224
0.11 -2.221
0.12 -2.217
0.13 -2.213
0.14 -2.207
0.15 -2.201
0.16 -2.193
0.17 -2.183
0.18 -2.173
0.19 -2.161
0.2 -2.147
0.21 -2.133
0.22 -2.116
0.23 -2.099
0.24 -2.08
0.25 -2.06
0.26 -2.038
0.27 -2.015
0.28 -1.991
0.29 -1.959
0.3 -1.926
0.31 -1.891
0.32 -1.855
0.33 -1.817
0.34 -1.778
0.35 -1.737
0.36 -1.696
0.37 -1.656
0.38 -1.609
0.39 -1.566
0.4 -1.521
0.41 -1.476
0.42 -1.429
0.43 -1.381
0.44 -1.329
0.45 -1.268
0.46 -1.208
0.47 -1.151
0.48 -1.09
0.49 -1.027
0.5 -0.963
0.51 -0.898
0.52 -0.832
0.53 -0.764
0.54 -0.696
0.55 -0.626
0.56 -0.554
0.57 -0.481
0.58 -0.408
0.59 -0.335
0.6 -0.258
0.61 -0.184
0.62 -0.101
0.63 -0.027
0.64 0.046
0.65 0.125
0.66 0.199
0.67 0.277
0.68 0.357
0.69 0.436
0.7 0.51
0.71 0.582
0.72 0.654
0.73 0.724
0.74 0.799
0.75 0.875
0.76 0.95
0.77 1.021
0.78 1.09
0.79 1.158
0.8 1.226
0.81 1.295
0.82 1.36
0.83 1.422
0.84 1.484
0.85 1.548
0.86 1.609
0.87 1.667
0.88 1.726
0.89 1.782
0.9 1.836
0.91 1.889
0.92 1.942
0.93 1.995
0.94 2.048
0.95 2.101
0.96 2.153
0.97 2.203
0.98 2.246
0.99 2.289
1.0 2.331
1.01 2.373
1.02 2.415
1.03 2.457
1.04 2.498
1.05 2.539
1.06 2.58
1.07 2.621
1.08 2.662
1.09 2.702
1.1 2.743
1.11 2.784
1.12 2.825
1.13 2.867
1.14 2.908
1.15 2.95
1.16 2.993
1.17 3.035
1.18 3.079
1.19 3.123
1.2 3.167
1.21 3.209
1.22 3.242
1.23 3.276
1.24 3.311
1.25 3.347
1.26 3.384
1.27 3.421
1.28 3.46
1.29 3.499
1.3 3.538
1.31 3.579
1.32 3.62
1.33 3.663
1.34 3.707
1.35 3.753
1.36 3.801
1.37 3.85
1.38 3.901
1.39 3.955
1.4 4.01
1.41 4.056
1.42 4.104
1.43 4.154
1.44 4.206
1.45 4.26
1.46 4.316
1.47 4.375
1.48 4.437
1.49 4.511
1.5 4.579
1.51 4.647
1.52 4.718
1.53 4.794
1.54 4.872
1.55 4.955
1.56 5.042
1.57 5.115
1.58 5.186
1.59 5.26
1.6 5.337
1.61 5.417
1.62 5.494
1.63 5.575
1.64 5.661
1.65 5.759
1.66 5.848
1.67 5.936
1.68 6.027
1.69 6.119
1.7 6.213
1.71 6.309
1.72 6.406
1.73 6.504
1.74 6.604
1.75 6.704
1.76 6.806
1.77 6.908
1.78 6.986
1.79 7.044
1.8 7.101
1.81 7.158
1.82 7.216
1.83 7.273
1.84 7.329
1.85 7.446
1.86 7.567
1.87 7.689
1.88 7.777
1.89 7.848
1.9 7.919
1.91 7.988
1.92 8.057
1.93 8.125
1.94 8.192
1.95 8.258
1.96 8.323
1.97 8.387
1.98 8.45
1.99 8.513
2.0 8.575
2.01 8.636
2.02 8.696
2.03 8.756
2.04 8.815
2.05 8.874
2.06 8.932
2.07 8.99
2.08 9.047
2.09 9.105
2.1 9.162
2.11 9.219
2.12 9.276
2.13 9.333
2.14 9.39
2.15 9.447
2.16 9.505
2.17 9.563
2.18 9.622
2.19 9.677
2.2 9.732
2.21 9.788
2.22 9.845
2.23 9.903
2.24 9.962
2.25 10.022
2.26 10.083
2.27 10.145
2.28 10.208
2.29 10.273
2.3 10.339
2.31 10.406
2.32 10.471
2.33 10.536
2.34 10.604
2.35 10.673
2.36 10.743
2.37 10.816
2.38 10.89
2.39 10.966
2.4 11.044
2.41 11.124
2.42 11.206
2.43 11.289
2.44 11.375
2.45 11.462
2.46 11.552
2.47 11.643
2.48 11.736
2.49 11.82
2.5 11.905
2.51 11.991
2.52 12.079
2.53 12.168
2.54 12.258
2.55 12.349
2.56 12.441
2.57 12.533
2.58 12.626
2.59 12.719
2.6 12.813
2.61 12.906
2.62 13.01
2.63 13.12
2.64 13.22
2.65 13.308
2.66 13.395
2.67 13.481
2.68 13.567
2.69 13.651
2.7 13.734
2.71 13.816
2.72 13.897
2.73 13.976
2.74 14.054
2.75 14.13
2.76 14.206
2.77 14.279
2.78 14.352
2.79 14.423
2.8 14.492
2.81 14.561
2.82 14.627
2.83 14.693
2.84 14.757
2.85 14.821
2.86 14.883
2.87 14.944
2.88 15.004
2.89 15.063
2.9 15.121
2.91 15.178
2.92 15.235
2.93 15.29
2.94 15.346
2.95 15.4
2.96 15.454
2.97 15.508
2.98 15.561
2.99 15.614
3.0 15.667
3.01 15.72
3.02 15.773
3.03 15.826
3.04 15.879
3.05 15.932
3.06 15.985
3.07 16.039
3.08 16.093
3.09 16.148
3.1 16.203
3.11 16.259
3.12 16.315
3.13 16.372
3.14 16.43
3.15 16.489
3.16 16.549
3.17 16.61
3.18 16.672
3.19 16.736
3.2 16.8
3.21 16.866
3.22 16.933
3.23 17.001
3.24 17.071
3.25 17.142
3.26 17.214
3.27 17.288
3.28 17.363
3.29 17.44
3.3 17.518
3.31 17.597
3.32 17.678
3.33 17.76
3.34 17.844
3.34 17.844
3.35 17.928
3.36 18.012
3.37 18.096
3.38 18.18
3.39 18.265
3.4 18.351
3.41 18.438
3.42 18.525
3.43 18.612
3.44 18.7
3.45 18.787
3.46 18.875
3.47 18.963
3.48 19.05
3.49 19.137
3.5 19.224
3.51 19.31
3.52 19.395
3.53 19.479
3.54 19.562
3.55 19.644
3.56 19.725
3.57 19.805
3.58 19.883
3.59 19.96
3.6 20.036
3.61 20.11
3.62 20.182
3.63 20.253
3.64 20.322
3.65 20.39
3.66 20.456
3.67 20.52
3.68 20.583
3.69 20.644
3.7 20.703
3.71 20.761
3.72 20.817
3.73 20.872
3.74 20.925
3.75 20.976
3.76 21.027
3.77 21.075
3.78 21.123
3.79 21.169
3.8 21.213
3.81 21.257
3.82 21.299
3.83 21.34
3.84 21.38
3.85 21.419
3.86 21.457
3.87 21.493
3.88 21.529
3.89 21.564
3.9 21.598
3.91 21.631
3.92 21.664
3.93 21.696
3.94 21.727
3.95 21.757
3.96 21.787
3.97 21.816
3.98 21.845
3.99 21.873
4.0 21.9
4.01 21.928
4.02 21.955
4.03 21.981
4.04 22.008
4.05 22.034
4.06 22.06
4.07 22.085
4.08 22.111
4.09 22.136
4.1 22.161
4.11 22.187
4.12 22.212
4.13 22.237
4.14 22.262
4.15 22.288
4.16 22.313
4.17 22.339
4.18 22.365
4.19 22.391
4.2 22.417
4.21 22.444
4.22 22.471
4.23 22.498
4.24 22.526
4.25 22.554
4.26 22.583
4.27 22.612
4.28 22.642
4.29 22.672
4.3 22.703
4.31 22.735
4.32 22.767
4.33 22.8
4.34 22.834
4.35 22.868
4.36 22.903
4.37 22.94
4.38 22.977
4.39 23.015
4.4 23.053
4.41 23.093
4.42 23.134
4.43 23.176
4.44 23.219
4.45 23.263
4.46 23.308
4.47 23.354
4.48 23.401
4.49 23.45
4.5 23.499
4.51 23.55
4.52 23.602
4.53 23.654
4.54 23.706
4.55 23.759
4.56 23.813
4.57 23.869
4.58 23.925
4.59 23.983
4.6 24.041
4.61 24.101
4.62 24.161
4.63 24.223
4.64 24.285
4.65 24.348
4.66 24.412
4.67 24.476
4.68 24.541
4.69 24.607
4.7 24.672
4.71 24.739
4.72 24.805
4.73 24.872
4.74 24.939
4.75 25.005
4.76 25.072
4.77 25.138
4.78 25.205
4.79 25.27
4.8 25.335
4.81 25.4
4.82 25.464
4.83 25.527
4.84 25.589
4.85 25.65
4.86 25.71
4.87 25.769
4.88 25.827
4.89 25.883
4.9 25.938
4.91 25.992
4.92 26.044
4.93 26.095
4.94 26.144
4.95 26.192
4.96 26.237
4.97 26.282
4.98 26.324
4.99 26.365
5.0 26.404
5.01 26.441
5.02 26.477
5.03 26.51
5.04 26.542
5.05 26.572
5.06 26.6
5.07 26.626
5.08 26.651
5.09 26.673
5.1 26.694
5.11 26.713
5.12 26.729
5.13 26.745
5.14 26.758
5.15 26.769
5.16 26.778
5.17 26.786
5.18 26.792
5.19 26.795
5.2 26.797
5.21 26.797
5.22 26.795
5.23 26.792
5.24 26.786
5.25 26.779
5.26 26.769
5.27 26.758
5.28 26.745
5.29 26.73
5.3 26.713
5.31 26.694
5.32 26.674
5.33 26.651
5.34 26.627
5.35 26.6
5.36 26.572
5.37 26.542
5.38 26.51
5.39 26.477
5.4 26.441
5.41 26.404
5.42 26.365
5.43 26.324
5.44 26.281
5.45 26.236
5.46 26.19
5.47 26.142
5.48 26.093
5.49 26.042
5.5 25.989
5.51 25.935
5.52 25.88
5.53 25.823
5.54 25.765
5.55 25.705
5.56 25.645
5.57 25.583
5.58 25.52
5.59 25.456
5.6 25.392
5.61 25.327
5.62 25.261
5.63 25.194
5.64 25.128
5.65 25.06
5.66 24.993
5.67 24.925
5.68 24.857
5.69 24.79
5.7 24.722
5.71 24.655
5.72 24.588
5.73 24.521
5.74 24.455
5.75 24.389
5.76 24.324
5.77 24.26
5.78 24.196
5.79 24.133
5.8 24.071
5.81 24.01
5.82 23.95
5.83 23.891
5.84 23.832
5.85 23.775
5.86 23.719
5.87 23.663
5.88 23.609
5.89 23.553
5.9 23.499
5.91 23.445
5.92 23.393
5.93 23.341
5.94 23.291
5.95 23.242
5.96 23.193
5.97 23.146
5.98 23.099
5.99 23.053
6.0 23.008
6.01 22.964
6.02 22.921
6.03 22.878
6.04 22.836
6.05 22.794
6.06 22.754
6.07 22.713
6.08 22.673
6.09 22.634
6.1 22.595
6.11 22.556
6.12 22.518
6.13 22.48
6.14 22.442
6.15 22.404
6.16 22.367
6.17 22.329
6.18 22.291
6.19 22.254
6.2 22.216
6.21 22.178
6.22 22.14
6.23 22.101
6.24 22.062
6.25 22.023
6.26 21.983
6.27 21.943
6.28 21.902
6.29 21.861
6.3 21.819
6.31 21.776
6.32 21.732
6.33 21.687
6.34 21.642
6.35 21.595
6.36 21.548
6.37 21.499
6.38 21.449
6.39 21.398
6.4 21.346
6.41 21.292
6.42 21.237
6.43 21.18
6.44 21.122
6.45 21.062
6.46 21.001
6.47 20.937
6.48 20.872
6.49 20.806
6.5 20.737
6.51 20.667
6.52 20.595
6.53 20.52
6.54 20.444
6.55 20.366
6.56 20.287
6.57 20.205
6.58 20.121
6.59 20.036
6.6 19.949
6.61 19.86
6.62 19.769
6.63 19.677
6.64 19.584
6.65 19.489
6.66 19.393
6.66 19.393
6.67 19.295
6.68 19.197
6.69 19.098
6.7 18.998
6.71 18.897
6.72 18.797
6.73 18.695
6.74 18.594
6.75 18.493
6.76 18.392
6.77 18.291
6.78 18.19
6.79 18.09
6.8 17.991
6.81 17.89
6.82 17.788
6.83 17.687
6.84 17.588
6.85 17.489
6.86 17.392
6.87 17.295
6.88 17.2
6.89 17.106
6.9 17.013
6.91 16.921
6.92 16.83
6.93 16.741
6.94 16.652
6.95 16.563
6.96 16.476
6.97 16.389
6.98 16.303
6.99 16.217
7.0 16.131
7.01 16.046
7.02 15.961
7.03 15.876
7.04 15.791
7.05 15.705
7.06 15.619
7.07 15.533
7.08 15.446
7.09 15.358
7.1 15.269
7.11 15.179
7.12 15.089
7.13 14.997
7.14 14.903
7.15 14.809
7.16 14.713
7.17 14.615
7.18 14.516
7.19 14.415
7.2 14.312
7.21 14.208
7.22 14.102
7.23 13.994
7.24 13.884
7.25 13.773
7.26 13.661
7.27 13.547
7.28 13.431
7.29 13.314
7.3 13.196
7.31 13.054
7.32 12.913
7.33 12.788
7.34 12.663
7.35 12.539
7.36 12.414
7.37 12.291
7.38 12.168
7.39 12.047
7.4 11.927
7.41 11.808
7.42 11.684
7.43 11.553
7.44 11.424
7.45 11.297
7.46 11.172
7.47 11.049
7.48 10.928
7.49 10.808
7.5 10.691
7.51 10.575
7.52 10.462
7.53 10.345
7.54 10.226
7.55 10.108
7.56 9.992
7.57 9.877
7.58 9.763
7.59 9.65
7.6 9.531
7.61 9.411
7.62 9.292
7.63 9.173
7.64 9.054
7.65 8.935
7.66 8.816
7.67 8.697
7.68 8.577
7.69 8.457
7.7 8.337
7.71 8.216
7.72 8.094
7.73 7.972
7.74 7.849
7.75 7.714
7.76 7.515
7.77 7.326
7.78 7.233
7.79 7.139
7.8 7.046
7.81 6.947
7.82 6.783
7.83 6.621
7.84 6.462
7.85 6.305
7.86 6.151
7.87 6.001
7.88 5.854
7.89 5.699
7.9 5.55
7.91 5.415
7.92 5.275
7.93 5.142
7.94 4.999
7.95 4.839
7.96 4.688
7.97 4.546
7.98 4.394
7.99 4.262
8.0 4.135
8.01 4.014
8.02 3.869
8.03 3.73
8.04 3.597
8.05 3.469
8.06 3.341
8.07 3.219
8.08 3.066
8.09 2.911
8.1 2.762
8.11 2.619
8.12 2.48
8.13 2.344
8.14 2.213
8.15 2.063
8.16 1.915
8.17 1.773
8.18 1.625
8.19 1.473
8.2 1.325
8.21 1.168
8.22 1.014
8.23 0.854
8.24 0.694
8.25 0.541
8.26 0.383
8.27 0.215
8.28 0.055
8.29 -0.102
8.3 -0.272
8.31 -0.434
8.32 -0.598
8.33 -0.759
8.34 -0.92
8.35 -1.082
8.36 -1.242
8.37 -1.404
8.38 -1.551
8.39 -1.706
8.4 -1.873
8.41 -2.035
8.42 -2.18
8.43 -2.324
8.44 -2.471
8.45 -2.625
8.46 -2.781
8.47 -2.926
8.48 -3.093
8.49 -3.241
8.5 -3.388
8.51 -3.544
8.52 -3.705
8.53 -3.861
8.54 -4.015
8.55 -4.157
8.56 -4.323
8.57 -4.493
8.58 -4.671
8.59 -4.824
8.6 -4.979
8.61 -5.142
8.62 -5.309
8.63 -5.461
8.64 -5.629
8.65 -5.81
8.66 -5.996
8.67 -6.187
8.68 -6.372
8.69 -6.544
8.7 -6.783
8.71 -6.912
8.72 -7.045
8.73 -7.257
8.74 -7.468
8.75 -7.649
8.76 -7.811
8.77 -7.972
8.78 -8.133
8.79 -8.293
8.8 -8.452
8.81 -8.611
8.82 -8.769
8.83 -8.927
8.84 -9.084
8.85 -9.242
8.86 -9.4
8.87 -9.559
8.88 -9.718
8.89 -9.879
8.9 -10.041
8.91 -10.204
8.92 -10.369
8.93 -10.535
8.94 -10.704
8.95 -10.874
8.96 -11.047
8.97 -11.221
8.98 -11.398
8.99 -11.577
9.0 -11.757
9.01 -11.939
9.02 -12.123
9.03 -12.308
9.04 -12.493
9.05 -12.68
9.06 -12.867
9.07 -13.054
9.08 -13.241
9.09 -13.427
9.1 -13.614
9.11 -13.799
9.12 -13.984
9.13 -14.167
9.14 -14.35
9.15 -14.532
9.16 -14.714
9.17 -14.894
9.18 -15.074
9.19 -15.254
9.2 -15.433
9.21 -15.613
9.22 -15.792
9.23 -15.973
9.24 -16.154
9.25 -16.337
9.26 -16.521
9.27 -16.706
9.28 -16.894
9.29 -17.083
9.3 -17.267
9.31 -17.444
9.32 -17.623
9.33 -17.804
9.34 -17.987
9.35 -18.171
9.36 -18.357
9.37 -18.544
9.38 -18.733
9.39 -18.922
9.4 -19.111
9.41 -19.301
9.42 -19.49
9.43 -19.68
9.44 -19.869
9.45 -20.057
9.46 -20.244
9.47 -20.431
9.48 -20.616
9.49 -20.801
9.5 -20.985
9.51 -21.168
9.52 -21.35
9.53 -21.532
9.54 -21.714
9.55 -21.896
9.56 -22.078
9.57 -22.261
9.58 -22.445
9.59 -22.63
9.6 -22.816
9.61 -23.004
9.62 -23.194
9.63 -23.385
9.64 -23.578
9.65 -23.774
9.66 -23.971
9.67 -24.17
9.68 -24.371
9.69 -24.565
9.7 -24.761
9.71 -24.958
9.72 -25.156
9.73 -25.354
9.74 -25.552
9.75 -25.75
9.76 -25.947
9.77 -26.144
9.78 -26.34
9.79 -26.535
9.8 -26.729
9.81 -26.922
9.82 -27.114
9.83 -27.305
9.84 -27.495
9.85 -27.684
9.86 -27.873
9.87 -28.062
9.88 -28.251
9.89 -28.44
9.9 -28.63
9.91 -28.821
9.92 -29.012
9.93 -29.206
9.94 -29.4
9.95 -29.594
9.96 -29.789
9.97 -29.987
9.98 -30.187


==> data/pendulum_infer_theta_single_cos_2_true.txt <==
0.02 -2.173
0.03 -2.183
0.04 -2.192
0.05 -2.199
0.06 -2.204
0.07 -2.208
0.08 -2.211
0.09 -2.212
0.1 -2.211
0.11 -2.209
0.12 -2.206
0.13 -2.201
0.14 -2.195
0.15 -2.187
0.16 -2.177
0.17 -2.166
0.18 -2.154
0.19 -2.14
0.2 -2.125
0.21 -2.108
0.22 -2.089
0.23 -2.069
0.24 -2.048
0.25 -2.024
0.26 -2.0
0.27 -1.973
0.28 -1.945
0.29 -1.915
0.3 -1.884
0.31 -1.851
0.32 -1.816
0.33 -1.779
0.34 -1.741
0.35 -1.701
0.36 -1.66
0.37 -1.616
0.38 -1.571
0.39 -1.524
0.4 -1.476
0.41 -1.425
0.42 -1.373
0.43 -1.319
0.44 -1.264
0.45 -1.207
0.46 -1.148
0.47 -1.088
0.48 -1.026
0.49 -0.962
0.5 -0.897
0.51 -0.831
0.52 -0.764
0.53 -0.695
0.54 -0.624
0.55 -0.553
0.56 -0.481
0.57 -0.408
0.58 -0.334
0.59 -0.259
0.6 -0.184
0.61 -0.108
0.62 -0.031
0.63 0.045
0.64 0.122
0.65 0.199
0.66 0.276
0.67 0.352
0.68 0.428
0.69 0.504
0.7 0.58
0.71 0.655
0.72 0.729
0.73 0.803
0.74 0.875
0.75 0.947
0.76 1.018
0.77 1.088
0.78 1.157
0.79 1.224
0.8 1.291
0.81 1.356
0.82 1.42
0.83 1.483
0.84 1.545
0.85 1.606
0.86 1.665
0.87 1.723
0.88 1.779
0.89 1.835
0.9 1.889
0.91 1.942
0.92 1.994
0.93 2.045
0.94 2.095
0.95 2.144
0.96 2.192
0.97 2.239
0.98 2.284
0.99 2.329
1.0 2.374
1.01 2.417
1.02 2.459
1.03 2.501
1.04 2.542
1.05 2.583
1.06 2.623
1.07 2.663
1.08 2.702
1.09 2.74
1.1 2.779
1.11 2.816
1.12 2.854
1.13 2.892
1.14 2.929
1.15 2.966
1.16 3.003
1.17 3.041
1.18 3.078
1.19 3.115
1.2 3.153
1.21 3.19
1.22 3.228
1.23 3.267
1.24 3.306
1.25 3.345
1.26 3.384
1.27 3.424
1.28 3.465
1.29 3.507
1.3 3.549
1.31 3.592
1.32 3.636
1.33 3.68
1.34 3.726
1.35 3.772
1.36 3.82
1.37 3.869
1.38 3.919
1.39 3.97
1.4 4.022
1.41 4.076
1.42 4.131
1.43 4.187
1.44 4.245
1.45 4.304
1.46 4.365
1.47 4.427
1.48 4.491
1.49 4.557
1.5 4.624
1.51 4.693
1.52 4.763
1.53 4.835
1.54 4.909
1.55 4.984
1.56 5.061
1.57 5.139
1.58 5.219
1.59 5.3
1.6 5.383
1.61 5.467
1.62 5.552
1.63 5.638
1.64 5.725
1.65 5.813
1.66 5.902
1.67 5.992
1.68 6.082
1.69 6.172
1.7 6.263
1.71 6.354
1.72 6.445
1.73 6.536
1.74 6.627
1.75 6.717
1.76 6.807
1.77 6.896
1.78 6.984
1.79 7.072
1.8 7.158
1.81 7.244
1.82 7.328
1.83 7.412
1.84 7.494
1.85 7.575
1.86 7.654
1.87 7.732
1.88 7.809
1.89 7.884
1.9 7.959
1.91 8.031
1.92 8.103
1.93 8.173
1.94 8.241
1.95 8.309
1.96 8.375
1.97 8.44
1.98 8.504
1.99 8.567
2.0 8.628
2.01 8.689
2.02 8.749
2.03 8.808
2.04 8.866
2.05 8.924
2.06 8.981
2.07 9.037
2.08 9.093
2.09 9.149
2.1 9.204
2.11 9.259
2.12 9.314
2.13 9.368
2.14 9.423
2.15 9.478
2.16 9.533
2.17 9.588
2.18 9.643
2.19 9.699
2.2 9.755
2.21 9.812
2.22 9.869
2.23 9.927
2.24 9.986
2.25 10.046
2.26 10.106
2.27 10.168
2.28 10.23
2.29 10.294
2.3 10.359
2.31 10.425
2.32 10.492
2.33 10.56
2.34 10.63
2.35 10.702
2.36 10.775
2.37 10.849
2.38 10.924
2.39 11.002
2.4 11.08
2.41 11.161
2.42 11.242
2.43 11.325
2.44 11.41
2.45 11.495
2.46 11.583
2.47 11.671
2.48 11.76
2.49 11.851
2.5 11.942
2.51 12.035
2.52 12.128
2.53 12.222
2.54 12.316
2.55 12.41
2.56 12.505
2.57 12.6
2.58 12.695
2.59 12.789
2.6 12.883
2.61 12.977
2.62 13.07
2.63 13.162
2.64 13.254
2.65 13.344
2.66 13.434
2.67 13.522
2.68 13.609
2.69 13.695
2.7 13.78
2.71 13.863
2.72 13.944
2.73 14.024
2.74 14.103
2.75 14.18
2.76 14.255
2.77 14.329
2.78 14.402
2.79 14.473
2.8 14.542
2.81 14.61
2.82 14.677
2.83 14.743
2.84 14.807
2.85 14.87
2.86 14.932
2.87 14.993
2.88 15.053
2.89 15.111
2.9 15.169
2.91 15.226
2.92 15.283
2.93 15.338
2.94 15.393
2.95 15.448
2.96 15.502
2.97 15.556
2.98 15.609
2.99 15.662
3.0 15.715
3.01 15.768
3.02 15.821
3.03 15.874
3.04 15.927
3.05 15.981
3.06 16.035
3.07 16.089
3.08 16.143
3.09 16.198
3.1 16.254
3.11 16.31
3.12 16.367
3.13 16.425
3.14 16.484
3.15 16.543
3.16 16.604
3.17 16.666
3.18 16.728
3.19 16.792
3.2 16.857
3.21 16.923
3.22 16.991
3.23 17.06
3.24 17.13
3.25 17.201
3.26 17.274
3.27 17.348
3.28 17.423
3.29 17.5
3.3 17.578
3.31 17.657
3.32 17.738
3.33 17.82
3.34 17.902
3.34 17.902
3.35 17.986
3.36 18.071
3.37 18.157
3.38 18.243
3.39 18.33
3.4 18.418
3.41 18.506
3.42 18.594
3.43 18.683
3.44 18.772
3.45 18.86
3.46 18.949
3.47 19.037
3.48 19.125
3.49 19.212
3.5 19.298
3.51 19.384
3.52 19.468
3.53 19.552
3.54 19.635
3.55 19.716
3.56 19.796
3.57 19.874
3.58 19.951
3.59 20.027
3.6 20.101
3.61 20.173
3.62 20.244
3.63 20.313
3.64 20.381
3.65 20.447
3.66 20.511
3.67 20.573
3.68 20.634
3.69 20.693
3.7 20.751
3.71 20.807
3.72 20.861
3.73 20.914
3.74 20.966
3.75 21.015
3.76 21.064
3.77 21.111
3.78 21.157
3.79 21.201
3.8 21.244
3.81 21.286
3.82 21.327
3.83 21.366
3.84 21.405
3.85 21.442
3.86 21.479
3.87 21.514
3.88 21.549
3.89 21.582
3.9 21.615
3.91 21.647
3.92 21.679
3.93 21.709
3.94 21.739
3.95 21.769
3.96 21.798
3.97 21.826
3.98 21.854
3.99 21.881
4.0 21.908
4.01 21.935
4.02 21.961
4.03 21.987
4.04 22.013
4.05 22.038
4.06 22.064
4.07 22.089
4.08 22.114
4.09 22.139
4.1 22.164
4.11 22.188
4.12 22.213
4.13 22.238
4.14 22.263
4.15 22.288
4.16 22.314
4.17 22.339
4.18 22.365
4.19 22.391
4.2 22.417
4.21 22.444
4.22 22.471
4.23 22.498
4.24 22.526
4.25 22.554
4.26 22.583
4.27 22.612
4.28 22.642
4.29 22.672
4.3 22.703
4.31 22.735
4.32 22.767
4.33 22.8
4.34 22.834
4.35 22.869
4.36 22.904
4.37 22.941
4.38 22.978
4.39 23.016
4.4 23.055
4.41 23.095
4.42 23.136
4.43 23.178
4.44 23.221
4.45 23.265
4.46 23.31
4.47 23.357
4.48 23.404
4.49 23.453
4.5 23.502
4.51 23.553
4.52 23.605
4.53 23.658
4.54 23.712
4.55 23.767
4.56 23.824
4.57 23.881
4.58 23.94
4.59 23.999
4.6 24.06
4.61 24.121
4.62 24.183
4.63 24.246
4.64 24.31
4.65 24.375
4.66 24.44
4.67 24.506
4.68 24.572
4.69 24.639
4.7 24.706
4.71 24.774
4.72 24.841
4.73 24.909
4.74 24.976
4.75 25.043
4.76 25.11
4.77 25.177
4.78 25.243
4.79 25.309
4.8 25.374
4.81 25.439
4.82 25.502
4.83 25.565
4.84 25.626
4.85 25.687
4.86 25.746
4.87 25.804
4.88 25.861
4.89 25.917
4.9 25.971
4.91 26.023
4.92 26.074
4.93 26.124
4.94 26.172
4.95 26.218
4.96 26.262
4.97 26.305
4.98 26.346
4.99 26.385
5.0 26.422
5.01 26.458
5.02 26.491
5.03 26.523
5.04 26.553
5.05 26.582
5.06 26.608
5.07 26.632
5.08 26.655
5.09 26.676
5.1 26.694
5.11 26.711
5.12 26.726
5.13 26.74
5.14 26.751
5.15 26.76
5.16 26.768
5.17 26.774
5.18 26.777
5.19 26.779
5.2 26.779
5.21 26.777
5.22 26.774
5.23 26.768
5.24 26.761
5.25 26.751
5.26 26.74
5.27 26.727
5.28 26.712
5.29 26.695
5.3 26.676
5.31 26.655
5.32 26.633
5.33 26.608
5.34 26.582
5.35 26.554
5.36 26.524
5.37 26.492
5.38 26.458
5.39 26.422
5.4 26.385
5.41 26.345
5.42 26.304
5.43 26.261
5.44 26.217
5.45 26.17
5.46 26.122
5.47 26.072
5.48 26.021
5.49 25.968
5.5 25.914
5.51 25.858
5.52 25.8
5.53 25.742
5.54 25.682
5.55 25.621
5.56 25.559
5.57 25.495
5.58 25.431
5.59 25.366
5.6 25.3
5.61 25.234
5.62 25.167
5.63 25.099
5.64 25.031
5.65 24.963
5.66 24.895
5.67 24.826
5.68 24.758
5.69 24.689
5.7 24.621
5.71 24.553
5.72 24.486
5.73 24.419
5.74 24.352
5.75 24.286
5.76 24.221
5.77 24.156
5.78 24.092
5.79 24.029
5.8 23.967
5.81 23.906
5.82 23.846
5.83 23.786
5.84 23.728
5.85 23.671
5.86 23.614
5.87 23.559
5.88 23.505
5.89 23.452
5.9 23.399
5.91 23.348
5.92 23.298
5.93 23.248
5.94 23.2
5.95 23.153
5.96 23.106
5.97 23.06
5.98 23.015
5.99 22.971
6.0 22.928
6.01 22.885
6.02 22.843
6.03 22.802
6.04 22.761
6.05 22.721
6.06 22.682
6.07 22.642
6.08 22.604
6.09 22.565
6.1 22.527
6.11 22.49
6.12 22.452
6.13 22.415
6.14 22.378
6.15 22.34
6.16 22.303
6.17 22.266
6.18 22.229
6.19 22.192
6.2 22.154
6.21 22.117
6.22 22.079
6.23 22.04
6.24 22.002
6.25 21.962
6.26 21.923
6.27 21.882
6.28 21.841
6.29 21.8
6.3 21.757
6.31 21.714
6.32 21.67
6.33 21.625
6.34 21.579
6.35 21.532
6.36 21.484
6.37 21.434
6.38 21.384
6.39 21.332
6.4 21.278
6.41 21.223
6.42 21.167
6.43 21.109
6.44 21.05
6.45 20.989
6.46 20.926
6.47 20.861
6.48 20.795
6.49 20.727
6.5 20.656
6.51 20.584
6.52 20.511
6.53 20.435
6.54 20.357
6.55 20.277
6.56 20.195
6.57 20.112
6.58 20.026
6.59 19.939
6.6 19.85
6.61 19.759
6.62 19.667
6.63 19.573
6.64 19.478
6.65 19.381
6.66 19.283
6.66 19.283
6.67 19.184
6.68 19.084
6.69 18.983
6.7 18.882
6.71 18.78
6.72 18.678
6.73 18.575
6.74 18.473
6.75 18.37
6.76 18.268
6.77 18.166
6.78 18.065
6.79 17.964
6.8 17.864
6.81 17.764
6.82 17.665
6.83 17.568
6.84 17.471
6.85 17.375
6.86 17.28
6.87 17.187
6.88 17.094
6.89 17.002
6.9 16.911
6.91 16.821
6.92 16.732
6.93 16.644
6.94 16.556
6.95 16.469
6.96 16.383
6.97 16.297
6.98 16.211
6.99 16.126
7.0 16.041
7.01 15.956
7.02 15.87
7.03 15.785
7.04 15.699
7.05 15.613
7.06 15.526
7.07 15.438
7.08 15.349
7.09 15.26
7.1 15.169
7.11 15.077
7.12 14.984
7.13 14.89
7.14 14.794
7.15 14.696
7.16 14.596
7.17 14.495
7.18 14.392
7.19 14.287
7.2 14.18
7.21 14.071
7.22 13.961
7.23 13.848
7.24 13.734
7.25 13.617
7.26 13.499
7.27 13.38
7.28 13.259
7.29 13.136
7.3 13.012
7.31 12.888
7.32 12.762
7.33 12.635
7.34 12.508
7.35 12.381
7.36 12.254
7.37 12.126
7.38 11.999
7.39 11.872
7.4 11.745
7.41 11.619
7.42 11.494
7.43 11.37
7.44 11.247
7.45 11.125
7.46 11.003
7.47 10.883
7.48 10.764
7.49 10.645
7.5 10.528
7.51 10.412
7.52 10.296
7.53 10.181
7.54 10.067
7.55 9.953
7.56 9.839
7.57 9.726
7.58 9.612
7.59 9.499
7.6 9.385
7.61 9.27
7.62 9.155
7.63 9.039
7.64 8.922
7.65 8.804
7.66 8.685
7.67 8.564
7.68 8.442
7.69 8.318
7.7 8.192
7.71 8.065
7.72 7.936
7.73 7.805
7.74 7.671
7.75 7.537
7.76 7.4
7.77 7.261
7.78 7.121
7.79 6.98
7.8 6.837
7.81 6.692
7.82 6.547
7.83 6.401
7.84 6.255
7.85 6.108
7.86 5.961
7.87 5.814
7.88 5.667
7.89 5.521
7.9 5.375
7.91 5.23
7.92 5.086
7.93 4.943
7.94 4.801
7.95 4.66
7.96 4.52
7.97 4.382
7.98 4.244
7.99 4.107
8.0 3.971
8.01 3.835
8.02 3.7
8.03 3.566
8.04 3.432
8.05 3.297
8.06 3.163
8.07 3.028
8.08 2.893
8.09 2.757
8.1 2.62
8.11 2.481
8.12 2.342
8.13 2.201
8.14 2.059
8.15 1.915
8.16 1.769
8.17 1.621
8.18 1.471
8.19 1.32
8.2 1.167
8.21 1.012
8.22 0.855
8.23 0.697
8.24 0.538
8.25 0.378
8.26 0.216
8.27 0.054
8.28 -0.108
8.29 -0.271
8.3 -0.433
8.31 -0.596
8.32 -0.758
8.33 -0.919
8.34 -1.08
8.35 -1.239
8.36 -1.398
8.37 -1.555
8.38 -1.711
8.39 -1.866
8.4 -2.021
8.41 -2.174
8.42 -2.326
8.43 -2.478
8.44 -2.629
8.45 -2.779
8.46 -2.93
8.47 -3.08
8.48 -3.231
8.49 -3.382
8.5 -3.534
8.51 -3.687
8.52 -3.841
8.53 -3.997
8.54 -4.153
8.55 -4.312
8.56 -4.472
8.57 -4.633
8.58 -4.797
8.59 -4.962
8.6 -5.129
8.61 -5.298
8.62 -5.468
8.63 -5.64
8.64 -5.813
8.65 -5.987
8.66 -6.162
8.67 -6.337
8.68 -6.512
8.69 -6.687
8.7 -6.863
8.71 -7.037
8.72 -7.211
8.73 -7.384
8.74 -7.556
8.75 -7.727
8.76 -7.897
8.77 -8.066
8.78 -8.233
8.79 -8.4
8.8 -8.565
8.81 -8.73
8.82 -8.894
8.83 -9.058
8.84 -9.221
8.85 -9.385
8.86 -9.549
8.87 -9.713
8.88 -9.878
8.89 -10.043
8.9 -10.21
8.91 -10.379
8.92 -10.549
8.93 -10.72
8.94 -10.893
8.95 -11.068
8.96 -11.245
8.97 -11.423
8.98 -11.603
8.99 -11.784
9.0 -11.967
9.01 -12.151
9.02 -12.336
9.03 -12.521
9.04 -12.707
9.05 -12.893
9.06 -13.078
9.07 -13.263
9.08 -13.448
9.09 -13.631
9.1 -13.814
9.11 -13.995
9.12 -14.176
9.13 -14.355
9.14 -14.532
9.15 -14.709
9.16 -14.885
9.17 -15.06
9.18 -15.234
9.19 -15.408
9.2 -15.582
9.21 -15.756
9.22 -15.93
9.23 -16.105
9.24 -16.281
9.25 -16.457
9.26 -16.635
9.27 -16.815
9.28 -16.996
9.29 -17.178
9.3 -17.362
9.31 -17.548
9.32 -17.736
9.33 -17.925
9.34 -18.116
9.35 -18.307
9.36 -18.5
9.37 -18.694
9.38 -18.888
9.39 -19.082
9.4 -19.276
9.41 -19.47
9.42 -19.663
9.43 -19.855
9.44 -20.046
9.45 -20.236
9.46 -20.425
9.47 -20.612
9.48 -20.799
9.49 -20.984
9.5 -21.168
9.51 -21.352
9.52 -21.534
9.53 -21.717
9.54 -21.899
9.55 -22.081
9.56 -22.263
9.57 -22.446
9.58 -22.63
9.59 -22.815
9.6 -23.002
9.61 -23.189
9.62 -23.379
9.63 -23.57
9.64 -23.762
9.65 -23.957
9.66 -24.153
9.67 -24.35
9.68 -24.548
9.69 -24.748
9.7 -24.948
9.71 -25.149
9.72 -25.35
9.73 -25.55
9.74 -25.751
9.75 -25.95
9.76 -26.149
9.77 -26.347
9.78 -26.544
9.79 -26.739
9.8 -26.933
9.81 -27.125
9.82 -27.317
9.83 -27.508
9.84 -27.697
9.85 -27.886
9.86 -28.075
9.87 -28.264
9.88 -28.452
9.89 -28.642
9.9 -28.832
9.91 -29.022
9.92 -29.214
9.93 -29.408
9.94 -29.603
9.95 -29.799
9.96 -29.997
9.97 -30.197
9.98 -30.398


==> data/pendulum_infer_theta_single_cos_pred.txt <==
0.02 -0.679
0.03 -0.659
0.04 -0.619
0.05 -0.571
0.06 -0.522
0.07 -0.472
0.08 -0.423
0.09 -0.375
0.1 -0.327
0.11 -0.278
0.12 -0.224
0.13 -0.183
0.14 -0.133
0.15 -0.077
0.16 -0.035
0.17 0.005
0.18 0.052
0.19 0.099
0.2 0.144
0.21 0.186
0.22 0.227
0.23 0.272
0.24 0.316
0.25 0.359
0.26 0.401
0.27 0.442
0.28 0.481
0.29 0.516
0.3 0.551
0.31 0.585
0.32 0.619
0.33 0.651
0.34 0.681
0.35 0.71
0.36 0.739
0.37 0.769
0.38 0.798
0.39 0.825
0.4 0.852
0.41 0.877
0.42 0.901
0.43 0.923
0.44 0.945
0.45 0.965
0.46 0.983
0.47 0.999
0.48 1.015
0.49 1.029
0.5 1.042
0.51 1.054
0.52 1.065
0.53 1.075
0.54 1.083
0.55 1.091
0.56 1.097
0.57 1.102
0.58 1.106
0.59 1.109
0.6 1.111
0.61 1.112
0.62 1.112
0.63 1.111
0.64 1.109
0.65 1.105
0.66 1.101
0.67 1.096
0.68 1.09
0.69 1.083
0.7 1.075
0.71 1.067
0.72 1.057
0.73 1.047
0.74 1.036
0.75 1.024
0.76 1.011
0.77 0.997
0.78 0.983
0.79 0.969
0.8 0.952
0.81 0.935
0.82 0.917
0.83 0.898
0.84 0.879
0.85 0.859
0.86 0.838
0.87 0.818
0.88 0.796
0.89 0.775
0.9 0.752
0.91 0.73
0.92 0.708
0.93 0.687
0.94 0.666
0.95 0.645
0.96 0.622
0.97 0.599
0.98 0.576
0.99 0.552
1.0 0.529
1.01 0.507
1.02 0.484
1.03 0.46
1.04 0.434
1.05 0.409
1.06 0.384
1.07 0.359
1.08 0.334
1.09 0.309
1.1 0.284
1.11 0.259
1.12 0.234
1.13 0.211
1.14 0.19
1.15 0.169
1.16 0.147
1.17 0.126
1.18 0.104
1.19 0.083
1.2 0.062
1.21 0.041
1.22 0.019
1.23 0.003
1.24 -0.014
1.25 -0.029
1.26 -0.044
1.27 -0.059
1.28 -0.074
1.29 -0.092
1.3 -0.11
1.31 -0.127
1.32 -0.143
1.33 -0.159
1.34 -0.172
1.35 -0.181
1.36 -0.19
1.37 -0.198
1.38 -0.206
1.39 -0.214
1.4 -0.223
1.41 -0.231
1.42 -0.239
1.43 -0.246
1.44 -0.252
1.45 -0.257
1.46 -0.262
1.47 -0.266
1.48 -0.269
1.49 -0.271
1.5 -0.273
1.51 -0.274
1.52 -0.274
1.53 -0.274
1.54 -0.273
1.55 -0.271
1.56 -0.268
1.57 -0.265
1.58 -0.261
1.59 -0.257
1.6 -0.252
1.61 -0.247
1.62 -0.24
1.63 -0.234
1.64 -0.227
1.65 -0.219
1.66 -0.212
1.67 -0.205
1.68 -0.199
1.69 -0.192
1.7 -0.185
1.71 -0.177
1.72 -0.17
1.73 -0.159
1.74 -0.147
1.75 -0.135
1.76 -0.122
1.77 -0.11
1.78 -0.097
1.79 -0.084
1.8 -0.071
1.81 -0.061
1.82 -0.051
1.83 -0.041
1.84 -0.03
1.85 -0.02
1.86 -0.01
1.87 0.0
1.88 0.011
1.89 0.022
1.9 0.035
1.91 0.048
1.92 0.06
1.93 0.071
1.94 0.083
1.95 0.095
1.96 0.106
1.97 0.117
1.98 0.128
1.99 0.139
2.0 0.149
2.01 0.159
2.02 0.168
2.03 0.178
2.04 0.187
2.05 0.195
2.06 0.204
2.07 0.212
2.08 0.22
2.09 0.228
2.1 0.236
2.11 0.244
2.12 0.251
2.13 0.259
2.14 0.266
2.15 0.272
2.16 0.278
2.17 0.284
2.18 0.289
2.19 0.294
2.2 0.299
2.21 0.303
2.22 0.307
2.23 0.311
2.24 0.314
2.25 0.317
2.26 0.319
2.27 0.321
2.28 0.322
2.29 0.324
2.3 0.324
2.31 0.325
2.32 0.325
2.33 0.325
2.34 0.324
2.35 0.323
2.36 0.322
2.37 0.32
2.38 0.318
2.39 0.316
2.4 0.313
2.41 0.311
2.42 0.307
2.43 0.304
2.44 0.3
2.45 0.296
2.46 0.291
2.47 0.287
2.48 0.282
2.49 0.277
2.5 0.271
2.51 0.265
2.52 0.26
2.53 0.253
2.54 0.247
2.55 0.241
2.56 0.234
2.57 0.227
2.58 0.221
2.59 0.214
2.6 0.208
2.61 0.201
2.62 0.195
2.63 0.188
2.64 0.181
2.65 0.174
2.66 0.167
2.67 0.16
2.68 0.152
2.69 0.145
2.7 0.138
2.71 0.13
2.72 0.122
2.73 0.115
2.74 0.107
2.75 0.099
2.76 0.092
2.77 0.084
2.78 0.076
2.79 0.069
2.8 0.061
2.81 0.054
2.82 0.046
2.83 0.039
2.84 0.031
2.85 0.023
2.86 0.016
2.87 0.011
2.88 0.005
2.89 -0.001
2.9 -0.006
2.91 -0.011
2.92 -0.017
2.93 -0.022
2.94 -0.027
2.95 -0.031
2.96 -0.036
2.97 -0.04
2.98 -0.045
2.99 -0.049
3.0 -0.053
3.01 -0.057
3.02 -0.061
3.03 -0.064
3.04 -0.067
3.05 -0.071
3.06 -0.074
3.07 -0.078
3.08 -0.081
3.09 -0.085
3.1 -0.088
3.11 -0.091
3.12 -0.094
3.13 -0.096
3.14 -0.098
3.15 -0.1
3.16 -0.102
3.17 -0.104
3.18 -0.105
3.19 -0.107
3.2 -0.108
3.21 -0.108
3.22 -0.109
3.23 -0.109
3.24 -0.11
3.25 -0.11
3.26 -0.109
3.27 -0.109
3.28 -0.108
3.29 -0.108
3.3 -0.107
3.31 -0.106
3.32 -0.105
3.33 -0.103
3.34 -0.102
3.34 -0.102
3.35 -0.1
3.36 -0.099
3.37 -0.097
3.38 -0.095
3.39 -0.093
3.4 -0.091
3.41 -0.088
3.42 -0.086
3.43 -0.084
3.44 -0.081
3.45 -0.078
3.46 -0.076
3.47 -0.073
3.48 -0.071
3.49 -0.069
3.5 -0.067
3.51 -0.065
3.52 -0.063
3.53 -0.061
3.54 -0.058
3.55 -0.056
3.56 -0.054
3.57 -0.052
3.58 -0.05
3.59 -0.048
3.6 -0.046
3.61 -0.043
3.62 -0.041
3.63 -0.039
3.64 -0.037
3.65 -0.035
3.66 -0.034
3.67 -0.032
3.68 -0.03
3.69 -0.028
3.7 -0.026
3.71 -0.025
3.72 -0.023
3.73 -0.022
3.74 -0.02
3.75 -0.019
3.76 -0.017
3.77 -0.016
3.78 -0.015
3.79 -0.014
3.8 -0.013
3.81 -0.012
3.82 -0.011
3.83 -0.01
3.84 -0.01
3.85 -0.009
3.86 -0.008
3.87 -0.008
3.88 -0.008
3.89 -0.007
3.9 -0.007
3.91 -0.007
3.92 -0.007
3.93 -0.007
3.94 -0.007
3.95 -0.007
3.96 -0.008
3.97 -0.008
3.98 -0.009
3.99 -0.009
4.0 -0.01
4.01 -0.011
4.02 -0.012
4.03 -0.012
4.04 -0.013
4.05 -0.015
4.06 -0.016
4.07 -0.017
4.08 -0.018
4.09 -0.02
4.1 -0.021
4.11 -0.022
4.12 -0.024
4.13 -0.026
4.14 -0.027
4.15 -0.029
4.16 -0.031
4.17 -0.033
4.18 -0.035
4.19 -0.037
4.2 -0.039
4.21 -0.041
4.22 -0.043
4.23 -0.045
4.24 -0.047
4.25 -0.049
4.26 -0.051
4.27 -0.054
4.28 -0.056
4.29 -0.058
4.3 -0.06
4.31 -0.063
4.32 -0.065
4.33 -0.067
4.34 -0.07
4.35 -0.072
4.36 -0.075
4.37 -0.078
4.38 -0.082
4.39 -0.085
4.4 -0.088
4.41 -0.091
4.42 -0.094
4.43 -0.098
4.44 -0.101
4.45 -0.104
4.46 -0.107
4.47 -0.11
4.48 -0.113
4.49 -0.116
4.5 -0.119
4.51 -0.122
4.52 -0.125
4.53 -0.128
4.54 -0.131
4.55 -0.134
4.56 -0.136
4.57 -0.139
4.58 -0.142
4.59 -0.144
4.6 -0.147
4.61 -0.149
4.62 -0.152
4.63 -0.154
4.64 -0.156
4.65 -0.159
4.66 -0.161
4.67 -0.163
4.68 -0.165
4.69 -0.167
4.7 -0.169
4.71 -0.17
4.72 -0.171
4.73 -0.172
4.74 -0.173
4.75 -0.174
4.76 -0.175
4.77 -0.176
4.78 -0.177
4.79 -0.178
4.8 -0.179
4.81 -0.18
4.82 -0.181
4.83 -0.181
4.84 -0.182
4.85 -0.183
4.86 -0.183
4.87 -0.184
4.88 -0.184
4.89 -0.185
4.9 -0.185
4.91 -0.185
4.92 -0.186
4.93 -0.186
4.94 -0.186
4.95 -0.187
4.96 -0.187
4.97 -0.187
4.98 -0.187
4.99 -0.187
5.0 -0.187
5.01 -0.187
5.02 -0.187
5.03 -0.187
5.04 -0.187
5.05 -0.187
5.06 -0.187
5.07 -0.187
5.08 -0.187
5.09 -0.187
5.1 -0.187
5.11 -0.186
5.12 -0.186
5.13 -0.186
5.14 -0.186
5.15 -0.186
5.16 -0.185
5.17 -0.185
5.18 -0.185
5.19 -0.184
5.2 -0.184
5.21 -0.184
5.22 -0.184
5.23 -0.183
5.24 -0.183
5.25 -0.183
5.26 -0.182
5.27 -0.182
5.28 -0.182
5.29 -0.181
5.3 -0.181
5.31 -0.181
5.32 -0.181
5.33 -0.18
5.34 -0.18
5.35 -0.18
5.36 -0.18
5.37 -0.179
5.38 -0.179
5.39 -0.179
5.4 -0.179
5.41 -0.178
5.42 -0.178
5.43 -0.178
5.44 -0.178
5.45 -0.178
5.46 -0.178
5.47 -0.178
5.48 -0.177
5.49 -0.177
5.5 -0.177
5.51 -0.177
5.52 -0.177
5.53 -0.177
5.54 -0.177
5.55 -0.177
5.56 -0.177
5.57 -0.178
5.58 -0.178
5.59 -0.178
5.6 -0.178
5.61 -0.178
5.62 -0.178
5.63 -0.178
5.64 -0.179
5.65 -0.179
5.66 -0.179
5.67 -0.179
5.68 -0.18
5.69 -0.18
5.7 -0.18
5.71 -0.18
5.72 -0.181
5.73 -0.181
5.74 -0.182
5.75 -0.182
5.76 -0.182
5.77 -0.183
5.78 -0.183
5.79 -0.184
5.8 -0.184
5.81 -0.185
5.82 -0.185
5.83 -0.185
5.84 -0.186
5.85 -0.186
5.86 -0.187
5.87 -0.188
5.88 -0.188
5.89 -0.189
5.9 -0.189
5.91 -0.19
5.92 -0.19
5.93 -0.191
5.94 -0.191
5.95 -0.192
5.96 -0.192
5.97 -0.193
5.98 -0.194
5.99 -0.194
6.0 -0.195
6.01 -0.195
6.02 -0.196
6.03 -0.196
6.04 -0.197
6.05 -0.198
6.06 -0.198
6.07 -0.199
6.08 -0.199
6.09 -0.2
6.1 -0.2
6.11 -0.201
6.12 -0.201
6.13 -0.202
6.14 -0.202
6.15 -0.203
6.16 -0.203
6.17 -0.204
6.18 -0.204
6.19 -0.205
6.2 -0.205
6.21 -0.206
6.22 -0.206
6.23 -0.207
6.24 -0.207
6.25 -0.207
6.26 -0.208
6.27 -0.208
6.28 -0.208
6.29 -0.209
6.3 -0.209
6.31 -0.209
6.32 -0.21
6.33 -0.21
6.34 -0.21
6.35 -0.211
6.36 -0.211
6.37 -0.211
6.38 -0.211
6.39 -0.211
6.4 -0.212
6.41 -0.212
6.42 -0.212
6.43 -0.212
6.44 -0.212
6.45 -0.212
6.46 -0.212
6.47 -0.212
6.48 -0.213
6.49 -0.213
6.5 -0.213
6.51 -0.213
6.52 -0.212
6.53 -0.212
6.54 -0.212
6.55 -0.212
6.56 -0.212
6.57 -0.212
6.58 -0.212
6.59 -0.212
6.6 -0.212
6.61 -0.211
6.62 -0.211
6.63 -0.211
6.64 -0.211
6.65 -0.211
6.66 -0.21
6.66 -0.21
6.67 -0.21
6.68 -0.21
6.69 -0.209
6.7 -0.209
6.71 -0.209
6.72 -0.209
6.73 -0.208
6.74 -0.208
6.75 -0.208
6.76 -0.207
6.77 -0.207
6.78 -0.207
6.79 -0.206
6.8 -0.206
6.81 -0.206
6.82 -0.205
6.83 -0.205
6.84 -0.204
6.85 -0.204
6.86 -0.204
6.87 -0.203
6.88 -0.203
6.89 -0.202
6.9 -0.202
6.91 -0.202
6.92 -0.201
6.93 -0.201
6.94 -0.2
6.95 -0.2
6.96 -0.199
6.97 -0.199
6.98 -0.198
6.99 -0.198
7.0 -0.198
7.01 -0.197
7.02 -0.197
7.03 -0.196
7.04 -0.196
7.05 -0.195
7.06 -0.195
7.07 -0.194
7.08 -0.194
7.09 -0.193
7.1 -0.193
7.11 -0.193
7.12 -0.192
7.13 -0.192
7.14 -0.191
7.15 -0.191
7.16 -0.19
7.17 -0.19
7.18 -0.189
7.19 -0.189
7.2 -0.189
7.21 -0.188
7.22 -0.188
7.23 -0.187
7.24 -0.187
7.25 -0.186
7.26 -0.186
7.27 -0.186
7.28 -0.185
7.29 -0.185
7.3 -0.184
7.31 -0.184
7.32 -0.183
7.33 -0.183
7.34 -0.183
7.35 -0.182
7.36 -0.182
7.37 -0.181
7.38 -0.181
7.39 -0.181
7.4 -0.18
7.41 -0.18
7.42 -0.179
7.43 -0.179
7.44 -0.179
7.45 -0.178
7.46 -0.178
7.47 -0.177
7.48 -0.177
7.49 -0.177
7.5 -0.176
7.51 -0.176
7.52 -0.176
7.53 -0.175
7.54 -0.175
7.55 -0.174
7.56 -0.174
7.57 -0.174
7.58 -0.173
7.59 -0.173
7.6 -0.172
7.61 -0.172
7.62 -0.172
7.63 -0.171
7.64 -0.171
7.65 -0.171
7.66 -0.17
7.67 -0.17
7.68 -0.169
7.69 -0.169
7.7 -0.169
7.71 -0.168
7.72 -0.168
7.73 -0.167
7.74 -0.166
7.75 -0.166
7.76 -0.165
7.77 -0.164
7.78 -0.164
7.79 -0.163
7.8 -0.163
7.81 -0.162
7.82 -0.161
7.83 -0.161
7.84 -0.16
7.85 -0.159
7.86 -0.159
7.87 -0.158
7.88 -0.157
7.89 -0.156
7.9 -0.156
7.91 -0.155
7.92 -0.154
7.93 -0.154
7.94 -0.153
7.95 -0.152
7.96 -0.151
7.97 -0.151
7.98 -0.15
7.99 -0.149
8.0 -0.148
8.01 -0.147
8.02 -0.147
8.03 -0.146
8.04 -0.145
8.05 -0.144
8.06 -0.143
8.07 -0.142
8.08 -0.141
8.09 -0.141
8.1 -0.14
8.11 -0.139
8.12 -0.138
8.13 -0.137
8.14 -0.136
8.15 -0.135
8.16 -0.134
8.17 -0.133
8.18 -0.132
8.19 -0.131
8.2 -0.13
8.21 -0.129
8.22 -0.128
8.23 -0.127
8.24 -0.126
8.25 -0.125
8.26 -0.124
8.27 -0.123
8.28 -0.122
8.29 -0.121
8.3 -0.12
8.31 -0.119
8.32 -0.118
8.33 -0.117
8.34 -0.116
8.35 -0.115
8.36 -0.114
8.37 -0.113
8.38 -0.112
8.39 -0.111
8.4 -0.11
8.41 -0.108
8.42 -0.107
8.43 -0.106
8.44 -0.105
8.45 -0.104
8.46 -0.103
8.47 -0.102
8.48 -0.101
8.49 -0.099
8.5 -0.098
8.51 -0.097
8.52 -0.096
8.53 -0.095
8.54 -0.094
8.55 -0.092
8.56 -0.091
8.57 -0.09
8.58 -0.089
8.59 -0.088
8.6 -0.086
8.61 -0.085
8.62 -0.084
8.63 -0.083
8.64 -0.082
8.65 -0.08
8.66 -0.079
8.67 -0.078
8.68 -0.077
8.69 -0.076
8.7 -0.074
8.71 -0.073
8.72 -0.072
8.73 -0.071
8.74 -0.071
8.75 -0.07
8.76 -0.069
8.77 -0.068
8.78 -0.067
8.79 -0.066
8.8 -0.065
8.81 -0.064
8.82 -0.063
8.83 -0.062
8.84 -0.062
8.85 -0.061
8.86 -0.06
8.87 -0.059
8.88 -0.058
8.89 -0.057
8.9 -0.056
8.91 -0.055
8.92 -0.054
8.93 -0.054
8.94 -0.053
8.95 -0.052
8.96 -0.051
8.97 -0.05
8.98 -0.049
8.99 -0.048
9.0 -0.047
9.01 -0.046
9.02 -0.046
9.03 -0.045
9.04 -0.044
9.05 -0.043
9.06 -0.042
9.07 -0.041
9.08 -0.04
9.09 -0.039
9.1 -0.038
9.11 -0.038
9.12 -0.037
9.13 -0.036
9.14 -0.035
9.15 -0.034
9.16 -0.033
9.17 -0.032
9.18 -0.031
9.19 -0.031
9.2 -0.03
9.21 -0.029
9.22 -0.028
9.23 -0.027
9.24 -0.026
9.25 -0.025
9.26 -0.024
9.27 -0.024
9.28 -0.023
9.29 -0.022
9.3 -0.021
9.31 -0.02
9.32 -0.019
9.33 -0.018
9.34 -0.017
9.35 -0.017
9.36 -0.016
9.37 -0.015
9.38 -0.014
9.39 -0.013
9.4 -0.012
9.41 -0.011
9.42 -0.01
9.43 -0.01
9.44 -0.009
9.45 -0.008
9.46 -0.007
9.47 -0.006
9.48 -0.005
9.49 -0.004
9.5 -0.003
9.51 -0.003
9.52 -0.002
9.53 -0.001
9.54 0.0
9.55 0.001
9.56 0.002
9.57 0.003
9.58 0.004
9.59 0.004
9.6 0.005
9.61 0.006
9.62 0.007
9.63 0.008
9.64 0.009
9.65 0.01
9.66 0.011
9.67 0.012
9.68 0.012
9.69 0.013
9.7 0.014
9.71 0.015
9.72 0.016
9.73 0.017
9.74 0.018
9.75 0.019
9.76 0.02
9.77 0.021
9.78 0.022
9.79 0.023
9.8 0.024
9.81 0.025
9.82 0.027
9.83 0.028
9.84 0.029
9.85 0.03
9.86 0.031
9.87 0.032
9.88 0.033
9.89 0.035
9.9 0.036
9.91 0.037
9.92 0.038
9.93 0.039
9.94 0.04
9.95 0.042
9.96 0.043
9.97 0.044
9.98 0.045


==> data/pendulum_infer_theta_single_cos_true.txt <==
0.02 -0.648
0.03 -0.602
0.04 -0.556
0.05 -0.51
0.06 -0.463
0.07 -0.416
0.08 -0.369
0.09 -0.322
0.1 -0.275
0.11 -0.227
0.12 -0.18
0.13 -0.133
0.14 -0.087
0.15 -0.04
0.16 0.006
0.17 0.052
0.18 0.097
0.19 0.142
0.2 0.186
0.21 0.229
0.22 0.272
0.23 0.314
0.24 0.355
0.25 0.396
0.26 0.435
0.27 0.474
0.28 0.511
0.29 0.548
0.3 0.583
0.31 0.618
0.32 0.651
0.33 0.684
0.34 0.715
0.35 0.745
0.36 0.774
0.37 0.801
0.38 0.828
0.39 0.853
0.4 0.877
0.41 0.9
0.42 0.922
0.43 0.943
0.44 0.962
0.45 0.98
0.46 0.997
0.47 1.012
0.48 1.027
0.49 1.04
0.5 1.052
0.51 1.063
0.52 1.073
0.53 1.082
0.54 1.089
0.55 1.095
0.56 1.101
0.57 1.105
0.58 1.108
0.59 1.11
0.6 1.111
0.61 1.111
0.62 1.109
0.63 1.107
0.64 1.104
0.65 1.1
0.66 1.095
0.67 1.089
0.68 1.082
0.69 1.074
0.7 1.065
0.71 1.055
0.72 1.045
0.73 1.033
0.74 1.021
0.75 1.008
0.76 0.995
0.77 0.98
0.78 0.965
0.79 0.949
0.8 0.933
0.81 0.915
0.82 0.898
0.83 0.879
0.84 0.86
0.85 0.841
0.86 0.82
0.87 0.8
0.88 0.779
0.89 0.757
0.9 0.735
0.91 0.713
0.92 0.691
0.93 0.668
0.94 0.644
0.95 0.621
0.96 0.597
0.97 0.573
0.98 0.549
0.99 0.525
1.0 0.5
1.01 0.476
1.02 0.452
1.03 0.427
1.04 0.403
1.05 0.378
1.06 0.354
1.07 0.33
1.08 0.306
1.09 0.282
1.1 0.259
1.11 0.235
1.12 0.212
1.13 0.189
1.14 0.167
1.15 0.145
1.16 0.123
1.17 0.102
1.18 0.081
1.19 0.06
1.2 0.04
1.21 0.021
1.22 0.002
1.23 -0.017
1.24 -0.035
1.25 -0.052
1.26 -0.069
1.27 -0.085
1.28 -0.1
1.29 -0.115
1.3 -0.13
1.31 -0.143
1.32 -0.156
1.33 -0.168
1.34 -0.18
1.35 -0.191
1.36 -0.201
1.37 -0.211
1.38 -0.22
1.39 -0.228
1.4 -0.235
1.41 -0.242
1.42 -0.248
1.43 -0.254
1.44 -0.259
1.45 -0.263
1.46 -0.266
1.47 -0.269
1.48 -0.271
1.49 -0.273
1.5 -0.273
1.51 -0.274
1.52 -0.273
1.53 -0.272
1.54 -0.271
1.55 -0.268
1.56 -0.266
1.57 -0.262
1.58 -0.258
1.59 -0.254
1.6 -0.249
1.61 -0.244
1.62 -0.238
1.63 -0.231
1.64 -0.224
1.65 -0.217
1.66 -0.21
1.67 -0.202
1.68 -0.193
1.69 -0.184
1.7 -0.175
1.71 -0.166
1.72 -0.156
1.73 -0.146
1.74 -0.136
1.75 -0.125
1.76 -0.115
1.77 -0.104
1.78 -0.093
1.79 -0.081
1.8 -0.07
1.81 -0.059
1.82 -0.047
1.83 -0.035
1.84 -0.024
1.85 -0.012
1.86 -0.0
1.87 0.012
1.88 0.023
1.89 0.035
1.9 0.047
1.91 0.058
1.92 0.07
1.93 0.081
1.94 0.092
1.95 0.104
1.96 0.115
1.97 0.125
1.98 0.136
1.99 0.146
2.0 0.157
2.01 0.167
2.02 0.176
2.03 0.186
2.04 0.195
2.05 0.204
2.06 0.213
2.07 0.221
2.08 0.229
2.09 0.237
2.1 0.245
2.11 0.252
2.12 0.259
2.13 0.265
2.14 0.271
2.15 0.277
2.16 0.283
2.17 0.288
2.18 0.293
2.19 0.297
2.2 0.301
2.21 0.305
2.22 0.308
2.23 0.311
2.24 0.314
2.25 0.316
2.26 0.318
2.27 0.319
2.28 0.321
2.29 0.321
2.3 0.322
2.31 0.322
2.32 0.322
2.33 0.321
2.34 0.32
2.35 0.319
2.36 0.317
2.37 0.316
2.38 0.313
2.39 0.311
2.4 0.308
2.41 0.305
2.42 0.302
2.43 0.298
2.44 0.294
2.45 0.29
2.46 0.285
2.47 0.281
2.48 0.276
2.49 0.27
2.5 0.265
2.51 0.259
2.52 0.254
2.53 0.248
2.54 0.242
2.55 0.235
2.56 0.229
2.57 0.222
2.58 0.215
2.59 0.208
2.6 0.201
2.61 0.194
2.62 0.187
2.63 0.18
2.64 0.172
2.65 0.165
2.66 0.157
2.67 0.15
2.68 0.142
2.69 0.135
2.7 0.127
2.71 0.12
2.72 0.112
2.73 0.104
2.74 0.097
2.75 0.089
2.76 0.082
2.77 0.074
2.78 0.067
2.79 0.06
2.8 0.052
2.81 0.045
2.82 0.038
2.83 0.031
2.84 0.024
2.85 0.018
2.86 0.011
2.87 0.005
2.88 -0.002
2.89 -0.008
2.9 -0.014
2.91 -0.02
2.92 -0.026
2.93 -0.031
2.94 -0.037
2.95 -0.042
2.96 -0.047
2.97 -0.052
2.98 -0.057
2.99 -0.061
3.0 -0.066
3.01 -0.07
3.02 -0.074
3.03 -0.078
3.04 -0.081
3.05 -0.085
3.06 -0.088
3.07 -0.091
3.08 -0.094
3.09 -0.096
3.1 -0.099
3.11 -0.101
3.12 -0.103
3.13 -0.105
3.14 -0.107
3.15 -0.109
3.16 -0.11
3.17 -0.111
3.18 -0.112
3.19 -0.113
3.2 -0.114
3.21 -0.114
3.22 -0.114
3.23 -0.114
3.24 -0.114
3.25 -0.114
3.26 -0.114
3.27 -0.114
3.28 -0.113
3.29 -0.112
3.3 -0.111
3.31 -0.11
3.32 -0.109
3.33 -0.108
3.34 -0.107
3.34 -0.107
3.35 -0.105
3.36 -0.104
3.37 -0.102
3.38 -0.1
3.39 -0.099
3.4 -0.097
3.41 -0.095
3.42 -0.093
3.43 -0.09
3.44 -0.088
3.45 -0.086
3.46 -0.084
3.47 -0.082
3.48 -0.079
3.49 -0.077
3.5 -0.074
3.51 -0.072
3.52 -0.07
3.53 -0.067
3.54 -0.065
3.55 -0.062
3.56 -0.06
3.57 -0.057
3.58 -0.055
3.59 -0.052
3.6 -0.05
3.61 -0.048
3.62 -0.045
3.63 -0.043
3.64 -0.041
3.65 -0.039
3.66 -0.037
3.67 -0.035
3.68 -0.033
3.69 -0.031
3.7 -0.029
3.71 -0.027
3.72 -0.025
3.73 -0.023
3.74 -0.022
3.75 -0.02
3.76 -0.019
3.77 -0.018
3.78 -0.016
3.79 -0.015
3.8 -0.014
3.81 -0.013
3.82 -0.012
3.83 -0.011
3.84 -0.011
3.85 -0.01
3.86 -0.01
3.87 -0.009
3.88 -0.009
3.89 -0.009
3.9 -0.009
3.91 -0.009
3.92 -0.009
3.93 -0.009
3.94 -0.009
3.95 -0.009
3.96 -0.01
3.97 -0.01
3.98 -0.011
3.99 -0.012
4.0 -0.013
4.01 -0.014
4.02 -0.015
4.03 -0.016
4.04 -0.017
4.05 -0.018
4.06 -0.02
4.07 -0.021
4.08 -0.023
4.09 -0.024
4.1 -0.026
4.11 -0.028
4.12 -0.03
4.13 -0.032
4.14 -0.034
4.15 -0.036
4.16 -0.038
4.17 -0.04
4.18 -0.042
4.19 -0.044
4.2 -0.047
4.21 -0.049
4.22 -0.052
4.23 -0.054
4.24 -0.057
4.25 -0.059
4.26 -0.062
4.27 -0.064
4.28 -0.067
4.29 -0.069
4.3 -0.072
4.31 -0.075
4.32 -0.077
4.33 -0.08
4.34 -0.083
4.35 -0.086
4.36 -0.088
4.37 -0.091
4.38 -0.094
4.39 -0.096
4.4 -0.099
4.41 -0.102
4.42 -0.104
4.43 -0.107
4.44 -0.11
4.45 -0.112
4.46 -0.115
4.47 -0.117
4.48 -0.12
4.49 -0.122
4.5 -0.125
4.51 -0.127
4.52 -0.13
4.53 -0.132
4.54 -0.135
4.55 -0.137
4.56 -0.139
4.57 -0.141
4.58 -0.143
4.59 -0.146
4.6 -0.148
4.61 -0.15
4.62 -0.152
4.63 -0.154
4.64 -0.155
4.65 -0.157
4.66 -0.159
4.67 -0.161
4.68 -0.162
4.69 -0.164
4.7 -0.165
4.71 -0.167
4.72 -0.168
4.73 -0.17
4.74 -0.171
4.75 -0.172
4.76 -0.174
4.77 -0.175
4.78 -0.176
4.79 -0.177
4.8 -0.178
4.81 -0.179
4.82 -0.18
4.83 -0.18
4.84 -0.181
4.85 -0.182
4.86 -0.183
4.87 -0.183
4.88 -0.184
4.89 -0.184
4.9 -0.185
4.91 -0.185
4.92 -0.186
4.93 -0.186
4.94 -0.186
4.95 -0.186
4.96 -0.187
4.97 -0.187
4.98 -0.187
4.99 -0.187
5.0 -0.187
5.01 -0.187
5.02 -0.187
5.03 -0.187
5.04 -0.187
5.05 -0.187
5.06 -0.187
5.07 -0.187
5.08 -0.186
5.09 -0.186
5.1 -0.186
5.11 -0.186
5.12 -0.185
5.13 -0.185
5.14 -0.185
5.15 -0.184
5.16 -0.184
5.17 -0.184
5.18 -0.183
5.19 -0.183
5.2 -0.183
5.21 -0.182
5.22 -0.182
5.23 -0.182
5.24 -0.181
5.25 -0.181
5.26 -0.181
5.27 -0.18
5.28 -0.18
5.29 -0.179
5.3 -0.179
5.31 -0.179
5.32 -0.178
5.33 -0.178
5.34 -0.178
5.35 -0.177
5.36 -0.177
5.37 -0.177
5.38 -0.177
5.39 -0.176
5.4 -0.176
5.41 -0.176
5.42 -0.176
5.43 -0.176
5.44 -0.175
5.45 -0.175
5.46 -0.175
5.47 -0.175
5.48 -0.175
5.49 -0.175
5.5 -0.175
5.51 -0.175
5.52 -0.175
5.53 -0.175
5.54 -0.175
5.55 -0.175
5.56 -0.175
5.57 -0.175
5.58 -0.175
5.59 -0.175
5.6 -0.176
5.61 -0.176
5.62 -0.176
5.63 -0.176
5.64 -0.177
5.65 -0.177
5.66 -0.177
5.67 -0.177
5.68 -0.178
5.69 -0.178
5.7 -0.179
5.71 -0.179
5.72 -0.179
5.73 -0.18
5.74 -0.18
5.75 -0.181
5.76 -0.181
5.77 -0.182
5.78 -0.182
5.79 -0.183
5.8 -0.184
5.81 -0.184
5.82 -0.185
5.83 -0.185
5.84 -0.186
5.85 -0.187
5.86 -0.187
5.87 -0.188
5.88 -0.189
5.89 -0.189
5.9 -0.19
5.91 -0.191
5.92 -0.191
5.93 -0.192
5.94 -0.193
5.95 -0.193
5.96 -0.194
5.97 -0.195
5.98 -0.195
5.99 -0.196
6.0 -0.197
6.01 -0.198
6.02 -0.198
6.03 -0.199
6.04 -0.2
6.05 -0.2
6.06 -0.201
6.07 -0.202
6.08 -0.202
6.09 -0.203
6.1 -0.204
6.11 -0.204
6.12 -0.205
6.13 -0.206
6.14 -0.206
6.15 -0.207
6.16 -0.207
6.17 -0.208
6.18 -0.208
6.19 -0.209
6.2 -0.21
6.21 -0.21
6.22 -0.211
6.23 -0.211
6.24 -0.212
6.25 -0.212
6.26 -0.212
6.27 -0.213
6.28 -0.213
6.29 -0.214
6.3 -0.214
6.31 -0.214
6.32 -0.215
6.33 -0.215
6.34 -0.215
6.35 -0.216
6.36 -0.216
6.37 -0.216
6.38 -0.216
6.39 -0.217
6.4 -0.217
6.41 -0.217
6.42 -0.217
6.43 -0.217
6.44 -0.217
6.45 -0.217
6.46 -0.217
6.47 -0.217
6.48 -0.217
6.49 -0.217
6.5 -0.217
6.51 -0.217
6.52 -0.217
6.53 -0.217
6.54 -0.217
6.55 -0.217
6.56 -0.217
6.57 -0.217
6.58 -0.217
6.59 -0.216
6.6 -0.216
6.61 -0.216
6.62 -0.216
6.63 -0.216
6.64 -0.215
6.65 -0.215
6.66 -0.215
6.66 -0.215
6.67 -0.214
6.68 -0.214
6.69 -0.214
6.7 -0.213
6.71 -0.213
6.72 -0.213
6.73 -0.212
6.74 -0.212
6.75 -0.212
6.76 -0.211
6.77 -0.211
6.78 -0.21
6.79 -0.21
6.8 -0.209
6.81 -0.209
6.82 -0.208
6.83 -0.208
6.84 -0.208
6.85 -0.207
6.86 -0.207
6.87 -0.206
6.88 -0.206
6.89 -0.205
6.9 -0.204
6.91 -0.204
6.92 -0.203
6.93 -0.203
6.94 -0.202
6.95 -0.202
6.96 -0.201
6.97 -0.201
6.98 -0.2
6.99 -0.2
7.0 -0.199
7.01 -0.198
7.02 -0.198
7.03 -0.197
7.04 -0.197
7.05 -0.196
7.06 -0.196
7.07 -0.195
7.08 -0.195
7.09 -0.194
7.1 -0.193
7.11 -0.193
7.12 -0.192
7.13 -0.192
7.14 -0.191
7.15 -0.191
7.16 -0.19
7.17 -0.19
7.18 -0.189
7.19 -0.189
7.2 -0.188
7.21 -0.187
7.22 -0.187
7.23 -0.186
7.24 -0.186
7.25 -0.185
7.26 -0.185
7.27 -0.184
7.28 -0.184
7.29 -0.183
7.3 -0.183
7.31 -0.182
7.32 -0.182
7.33 -0.181
7.34 -0.181
7.35 -0.18
7.36 -0.18
7.37 -0.179
7.38 -0.179
7.39 -0.178
7.4 -0.178
7.41 -0.177
7.42 -0.177
7.43 -0.176
7.44 -0.176
7.45 -0.175
7.46 -0.175
7.47 -0.175
7.48 -0.174
7.49 -0.174
7.5 -0.173
7.51 -0.173
7.52 -0.172
7.53 -0.172
7.54 -0.171
7.55 -0.171
7.56 -0.17
7.57 -0.17
7.58 -0.169
7.59 -0.169
7.6 -0.168
7.61 -0.168
7.62 -0.167
7.63 -0.167
7.64 -0.166
7.65 -0.166
7.66 -0.165
7.67 -0.165
7.68 -0.164
7.69 -0.164
7.7 -0.163
7.71 -0.163
7.72 -0.162
7.73 -0.162
7.74 -0.161
7.75 -0.161
7.76 -0.16
7.77 -0.16
7.78 -0.159
7.79 -0.159
7.8 -0.158
7.81 -0.158
7.82 -0.157
7.83 -0.157
7.84 -0.156
7.85 -0.155
7.86 -0.155
7.87 -0.154
7.88 -0.154
7.89 -0.153
7.9 -0.152
7.91 -0.152
7.92 -0.151
7.93 -0.151
7.94 -0.15
7.95 -0.149
7.96 -0.149
7.97 -0.148
7.98 -0.147
7.99 -0.147
8.0 -0.146
8.01 -0.145
8.02 -0.145
8.03 -0.144
8.04 -0.143
8.05 -0.143
8.06 -0.142
8.07 -0.141
8.08 -0.14
8.09 -0.14
8.1 -0.139
8.11 -0.138
8.12 -0.137
8.13 -0.137
8.14 -0.136
8.15 -0.135
8.16 -0.134
8.17 -0.134
8.18 -0.133
8.19 -0.132
8.2 -0.131
8.21 -0.13
8.22 -0.129
8.23 -0.129
8.24 -0.128
8.25 -0.127
8.26 -0.126
8.27 -0.125
8.28 -0.124
8.29 -0.123
8.3 -0.123
8.31 -0.122
8.32 -0.121
8.33 -0.12
8.34 -0.119
8.35 -0.118
8.36 -0.117
8.37 -0.116
8.38 -0.115
8.39 -0.114
8.4 -0.113
8.41 -0.113
8.42 -0.112
8.43 -0.111
8.44 -0.11
8.45 -0.109
8.46 -0.108
8.47 -0.107
8.48 -0.106
8.49 -0.105
8.5 -0.104
8.51 -0.103
8.52 -0.102
8.53 -0.101
8.54 -0.1
8.55 -0.099
8.56 -0.098
8.57 -0.097
8.58 -0.096
8.59 -0.095
8.6 -0.094
8.61 -0.093
8.62 -0.092
8.63 -0.091
8.64 -0.09
8.65 -0.089
8.66 -0.088
8.67 -0.087
8.68 -0.086
8.69 -0.085
8.7 -0.084
8.71 -0.083
8.72 -0.082
8.73 -0.081
8.74 -0.08
8.75 -0.079
8.76 -0.078
8.77 -0.077
8.78 -0.076
8.79 -0.075
8.8 -0.074
8.81 -0.073
8.82 -0.072
8.83 -0.071
8.84 -0.07
8.85 -0.069
8.86 -0.068
8.87 -0.067
8.88 -0.066
8.89 -0.065
8.9 -0.064
8.91 -0.063
8.92 -0.062
8.93 -0.061
8.94 -0.06
8.95 -0.059
8.96 -0.058
8.97 -0.057
8.98 -0.056
8.99 -0.054
9.0 -0.053
9.01 -0.052
9.02 -0.051
9.03 -0.05
9.04 -0.049
9.05 -0.048
9.06 -0.047
9.07 -0.046
9.08 -0.045
9.09 -0.044
9.1 -0.043
9.11 -0.042
9.12 -0.041
9.13 -0.04
9.14 -0.039
9.15 -0.038
9.16 -0.037
9.17 -0.036
9.18 -0.035
9.19 -0.034
9.2 -0.033
9.21 -0.032
9.22 -0.031
9.23 -0.03
9.24 -0.029
9.25 -0.028
9.26 -0.027
9.27 -0.027
9.28 -0.026
9.29 -0.025
9.3 -0.024
9.31 -0.023
9.32 -0.022
9.33 -0.021
9.34 -0.02
9.35 -0.019
9.36 -0.018
9.37 -0.017
9.38 -0.016
9.39 -0.015
9.4 -0.014
9.41 -0.013
9.42 -0.012
9.43 -0.011
9.44 -0.01
9.45 -0.009
9.46 -0.008
9.47 -0.007
9.48 -0.006
9.49 -0.005
9.5 -0.004
9.51 -0.003
9.52 -0.002
9.53 -0.001
9.54 0.0
9.55 0.001
9.56 0.002
9.57 0.003
9.58 0.004
9.59 0.005
9.6 0.006
9.61 0.007
9.62 0.008
9.63 0.009
9.64 0.01
9.65 0.011
9.66 0.012
9.67 0.013
9.68 0.014
9.69 0.015
9.7 0.016
9.71 0.018
9.72 0.019
9.73 0.02
9.74 0.021
9.75 0.022
9.76 0.023
9.77 0.024
9.78 0.025
9.79 0.026
9.8 0.027
9.81 0.028
9.82 0.029
9.83 0.03
9.84 0.031
9.85 0.032
9.86 0.033
9.87 0.034
9.88 0.035
9.89 0.036
9.9 0.037
9.91 0.038
9.92 0.039
9.93 0.04
9.94 0.041
9.95 0.042
9.96 0.043
9.97 0.044
9.98 0.045


==> data/pendulum_infer_theta_single_u_single_mix_pred.txt <==
0.02 2.542
0.03 2.607
0.04 2.601
0.05 2.57
0.06 2.532
0.07 2.493
0.08 2.456
0.09 2.42
0.1 2.384
0.11 2.348
0.12 2.312
0.13 2.276
0.14 2.24
0.15 2.203
0.16 2.159
0.17 2.113
0.18 2.067
0.19 2.02
0.2 1.973
0.21 1.926
0.22 1.877
0.23 1.827
0.24 1.777
0.25 1.724
0.26 1.669
0.27 1.614
0.28 1.557
0.29 1.496
0.3 1.436
0.31 1.376
0.32 1.316
0.33 1.25
0.34 1.185
0.35 1.117
0.36 1.049
0.37 0.981
0.38 0.908
0.39 0.834
0.4 0.759
0.41 0.688
0.42 0.618
0.43 0.545
0.44 0.474
0.45 0.396
0.46 0.316
0.47 0.234
0.48 0.16
0.49 0.082
0.5 0.002
0.51 -0.066
0.52 -0.156
0.53 -0.227
0.54 -0.31
0.55 -0.387
0.56 -0.464
0.57 -0.541
0.58 -0.618
0.59 -0.694
0.6 -0.767
0.61 -0.84
0.62 -0.912
0.63 -0.982
0.64 -1.052
0.65 -1.12
0.66 -1.184
0.67 -1.252
0.68 -1.321
0.69 -1.383
0.7 -1.439
0.71 -1.494
0.72 -1.549
0.73 -1.603
0.74 -1.662
0.75 -1.713
0.76 -1.768
0.77 -1.823
0.78 -1.876
0.79 -1.928
0.8 -1.98
0.81 -2.023
0.82 -2.063
0.83 -2.102
0.84 -2.14
0.85 -2.177
0.86 -2.214
0.87 -2.248
0.88 -2.281
0.89 -2.313
0.9 -2.344
0.91 -2.375
0.92 -2.406
0.93 -2.436
0.94 -2.465
0.95 -2.494
0.96 -2.522
0.97 -2.55
0.98 -2.577
0.99 -2.604
1.0 -2.63
1.01 -2.656
1.02 -2.681
1.03 -2.705
1.04 -2.73
1.05 -2.751
1.06 -2.771
1.07 -2.79
1.08 -2.808
1.09 -2.826
1.1 -2.844
1.11 -2.861
1.12 -2.879
1.13 -2.895
1.14 -2.91
1.15 -2.927
1.16 -2.945
1.17 -2.962
1.18 -2.979
1.19 -2.995
1.2 -3.012
1.21 -3.029
1.22 -3.046
1.23 -3.063
1.24 -3.08
1.25 -3.098
1.26 -3.115
1.27 -3.131
1.28 -3.147
1.29 -3.162
1.3 -3.176
1.31 -3.19
1.32 -3.204
1.33 -3.219
1.34 -3.233
1.35 -3.248
1.36 -3.262
1.37 -3.277
1.38 -3.291
1.39 -3.307
1.4 -3.321
1.41 -3.336
1.42 -3.352
1.43 -3.367
1.44 -3.383
1.45 -3.398
1.46 -3.414
1.47 -3.43
1.48 -3.446
1.49 -3.462
1.5 -3.48
1.51 -3.496
1.52 -3.514
1.53 -3.532
1.54 -3.55
1.55 -3.57
1.56 -3.591
1.57 -3.613
1.58 -3.636
1.59 -3.658
1.6 -3.679
1.61 -3.703
1.62 -3.727
1.63 -3.751
1.64 -3.776
1.65 -3.803
1.66 -3.83
1.67 -3.858
1.68 -3.887
1.69 -3.917
1.7 -3.948
1.71 -3.978
1.72 -4.006
1.73 -4.036
1.74 -4.067
1.75 -4.099
1.76 -4.133
1.77 -4.17
1.78 -4.21
1.79 -4.252
1.8 -4.294
1.81 -4.339
1.82 -4.385
1.83 -4.432
1.84 -4.481
1.85 -4.532
1.86 -4.586
1.87 -4.642
1.88 -4.699
1.89 -4.748
1.9 -4.798
1.91 -4.849
1.92 -4.904
1.93 -4.959
1.94 -5.017
1.95 -5.076
1.96 -5.137
1.97 -5.201
1.98 -5.267
1.99 -5.329
2.0 -5.39
2.01 -5.453
2.02 -5.512
2.03 -5.584
2.04 -5.658
2.05 -5.735
2.06 -5.812
2.07 -5.891
2.08 -5.97
2.09 -6.051
2.1 -6.135
2.11 -6.219
2.12 -6.303
2.13 -6.377
2.14 -6.447
2.15 -6.522
2.16 -6.608
2.17 -6.715
2.18 -6.808
2.19 -6.859
2.2 -6.911
2.21 -6.961
2.22 -7.012
2.23 -7.087
2.24 -7.169
2.25 -7.25
2.26 -7.329
2.27 -7.407
2.28 -7.483
2.29 -7.556
2.3 -7.613
2.31 -7.669
2.32 -7.723
2.33 -7.776
2.34 -7.83
2.35 -7.881
2.36 -7.93
2.37 -7.977
2.38 -8.024
2.39 -8.07
2.4 -8.115
2.41 -8.158
2.42 -8.199
2.43 -8.239
2.44 -8.278
2.45 -8.315
2.46 -8.35
2.47 -8.384
2.48 -8.418
2.49 -8.45
2.5 -8.479
2.51 -8.508
2.52 -8.535
2.53 -8.562
2.54 -8.587
2.55 -8.611
2.56 -8.634
2.57 -8.657
2.58 -8.678
2.59 -8.699
2.6 -8.72
2.61 -8.741
2.62 -8.759
2.63 -8.777
2.64 -8.793
2.65 -8.808
2.66 -8.823
2.67 -8.837
2.68 -8.849
2.69 -8.861
2.7 -8.872
2.71 -8.881
2.72 -8.889
2.73 -8.899
2.74 -8.906
2.75 -8.913
2.76 -8.919
2.77 -8.924
2.78 -8.929
2.79 -8.934
2.8 -8.937
2.81 -8.94
2.82 -8.942
2.83 -8.944
2.84 -8.945
2.85 -8.944
2.86 -8.943
2.87 -8.942
2.88 -8.939
2.89 -8.936
2.9 -8.933
2.91 -8.929
2.92 -8.924
2.93 -8.919
2.94 -8.912
2.95 -8.905
2.96 -8.897
2.97 -8.888
2.98 -8.879
2.99 -8.867
3.0 -8.858
3.01 -8.846
3.02 -8.832
3.03 -8.818
3.04 -8.803
3.05 -8.787
3.06 -8.77
3.07 -8.753
3.08 -8.735
3.09 -8.714
3.1 -8.694
3.11 -8.673
3.12 -8.651
3.13 -8.627
3.14 -8.602
3.15 -8.576
3.16 -8.549
3.17 -8.522
3.18 -8.493
3.19 -8.463
3.2 -8.433
3.21 -8.401
3.22 -8.367
3.23 -8.333
3.24 -8.298
3.25 -8.261
3.26 -8.224
3.27 -8.186
3.28 -8.146
3.29 -8.105
3.3 -8.062
3.31 -8.018
3.32 -7.972
3.33 -7.927
3.34 -7.878
3.34 -7.878
3.35 -7.83
3.36 -7.779
3.37 -7.727
3.38 -7.673
3.39 -7.619
3.4 -7.563
3.41 -7.495
3.42 -7.418
3.43 -7.341
3.44 -7.261
3.45 -7.181
3.46 -7.099
3.47 -7.021
3.48 -6.972
3.49 -6.923
3.5 -6.873
3.51 -6.822
3.52 -6.75
3.53 -6.648
3.54 -6.554
3.55 -6.48
3.56 -6.41
3.57 -6.344
3.58 -6.268
3.59 -6.188
3.6 -6.11
3.61 -6.034
3.62 -5.959
3.63 -5.885
3.64 -5.811
3.65 -5.738
3.66 -5.668
3.67 -5.598
3.68 -5.529
3.69 -5.465
3.7 -5.415
3.71 -5.356
3.72 -5.3
3.73 -5.241
3.74 -5.181
3.75 -5.122
3.76 -5.066
3.77 -5.013
3.78 -4.961
3.79 -4.911
3.8 -4.864
3.81 -4.818
3.82 -4.775
3.83 -4.733
3.84 -4.693
3.85 -4.646
3.86 -4.599
3.87 -4.555
3.88 -4.511
3.89 -4.471
3.9 -4.433
3.91 -4.397
3.92 -4.362
3.93 -4.33
3.94 -4.299
3.95 -4.268
3.96 -4.239
3.97 -4.212
3.98 -4.186
3.99 -4.162
4.0 -4.141
4.01 -4.121
4.02 -4.103
4.03 -4.087
4.04 -4.072
4.05 -4.057
4.06 -4.044
4.07 -4.031
4.08 -4.02
4.09 -4.01
4.1 -4.001
4.11 -3.993
4.12 -3.987
4.13 -3.981
4.14 -3.976
4.15 -3.972
4.16 -3.969
4.17 -3.967
4.18 -3.966
4.19 -3.966
4.2 -3.968
4.21 -3.969
4.22 -3.971
4.23 -3.975
4.24 -3.98
4.25 -3.986
4.26 -3.993
4.27 -4.001
4.28 -4.01
4.29 -4.02
4.3 -4.031
4.31 -4.043
4.32 -4.056
4.33 -4.069
4.34 -4.084
4.35 -4.099
4.36 -4.116
4.37 -4.134
4.38 -4.153
4.39 -4.176
4.4 -4.2
4.41 -4.227
4.42 -4.255
4.43 -4.285
4.44 -4.316
4.45 -4.348
4.46 -4.381
4.47 -4.416
4.48 -4.453
4.49 -4.491
4.5 -4.532
4.51 -4.573
4.52 -4.616
4.53 -4.662
4.54 -4.705
4.55 -4.744
4.56 -4.785
4.57 -4.827
4.58 -4.871
4.59 -4.917
4.6 -4.964
4.61 -5.014
4.62 -5.066
4.63 -5.118
4.64 -5.174
4.65 -5.23
4.66 -5.287
4.67 -5.339
4.68 -5.394
4.69 -5.45
4.7 -5.499
4.71 -5.563
4.72 -5.629
4.73 -5.696
4.74 -5.765
4.75 -5.836
4.76 -5.909
4.77 -5.982
4.78 -6.056
4.79 -6.13
4.8 -6.207
4.81 -6.284
4.82 -6.355
4.83 -6.416
4.84 -6.483
4.85 -6.552
4.86 -6.638
4.87 -6.733
4.88 -6.81
4.89 -6.857
4.9 -6.904
4.91 -6.951
4.92 -6.996
4.93 -7.05
4.94 -7.126
4.95 -7.199
4.96 -7.272
4.97 -7.344
4.98 -7.413
4.99 -7.483
5.0 -7.549
5.01 -7.598
5.02 -7.647
5.03 -7.694
5.04 -7.739
5.05 -7.784
5.06 -7.829
5.07 -7.872
5.08 -7.912
5.09 -7.951
5.1 -7.989
5.11 -8.025
5.12 -8.06
5.13 -8.094
5.14 -8.125
5.15 -8.156
5.16 -8.185
5.17 -8.214
5.18 -8.242
5.19 -8.268
5.2 -8.292
5.21 -8.317
5.22 -8.339
5.23 -8.36
5.24 -8.379
5.25 -8.399
5.26 -8.416
5.27 -8.433
5.28 -8.448
5.29 -8.462
5.3 -8.475
5.31 -8.487
5.32 -8.498
5.33 -8.508
5.34 -8.516
5.35 -8.523
5.36 -8.531
5.37 -8.537
5.38 -8.541
5.39 -8.546
5.4 -8.549
5.41 -8.551
5.42 -8.552
5.43 -8.551
5.44 -8.55
5.45 -8.548
5.46 -8.543
5.47 -8.539
5.48 -8.532
5.49 -8.524
5.5 -8.516
5.51 -8.506
5.52 -8.495
5.53 -8.483
5.54 -8.47
5.55 -8.454
5.56 -8.438
5.57 -8.421
5.58 -8.402
5.59 -8.381
5.6 -8.36
5.61 -8.337
5.62 -8.314
5.63 -8.29
5.64 -8.264
5.65 -8.237
5.66 -8.209
5.67 -8.179
5.68 -8.148
5.69 -8.114
5.7 -8.082
5.71 -8.046
5.72 -8.009
5.73 -7.972
5.74 -7.932
5.75 -7.891
5.76 -7.848
5.77 -7.805
5.78 -7.76
5.79 -7.713
5.8 -7.666
5.81 -7.617
5.82 -7.565
5.83 -7.505
5.84 -7.436
5.85 -7.364
5.86 -7.292
5.87 -7.218
5.88 -7.141
5.89 -7.063
5.9 -7.002
5.91 -6.955
5.92 -6.907
5.93 -6.86
5.94 -6.813
5.95 -6.733
5.96 -6.632
5.97 -6.544
5.98 -6.472
5.99 -6.403
6.0 -6.338
6.01 -6.261
6.02 -6.182
6.03 -6.105
6.04 -6.028
6.05 -5.953
6.06 -5.877
6.07 -5.805
6.08 -5.731
6.09 -5.66
6.1 -5.591
6.11 -5.523
6.12 -5.463
6.13 -5.408
6.14 -5.349
6.15 -5.292
6.16 -5.233
6.17 -5.173
6.18 -5.114
6.19 -5.059
6.2 -5.005
6.21 -4.954
6.22 -4.905
6.23 -4.857
6.24 -4.81
6.25 -4.766
6.26 -4.723
6.27 -4.679
6.28 -4.629
6.29 -4.582
6.3 -4.537
6.31 -4.493
6.32 -4.452
6.33 -4.413
6.34 -4.375
6.35 -4.339
6.36 -4.305
6.37 -4.271
6.38 -4.24
6.39 -4.211
6.4 -4.183
6.41 -4.156
6.42 -4.133
6.43 -4.112
6.44 -4.091
6.45 -4.072
6.46 -4.054
6.47 -4.038
6.48 -4.022
6.49 -4.007
6.5 -3.995
6.51 -3.981
6.52 -3.97
6.53 -3.957
6.54 -3.945
6.55 -3.934
6.56 -3.925
6.57 -3.917
6.58 -3.91
6.59 -3.904
6.6 -3.899
6.61 -3.894
6.62 -3.89
6.63 -3.889
6.64 -3.888
6.65 -3.887
6.66 -3.888
6.66 -3.888
6.67 -3.889
6.68 -3.892
6.69 -3.896
6.7 -3.902
6.71 -3.908
6.72 -3.916
6.73 -3.925
6.74 -3.935
6.75 -3.946
6.76 -3.958
6.77 -3.971
6.78 -3.982
6.79 -3.995
6.8 -4.008
6.81 -4.022
6.82 -4.036
6.83 -4.053
6.84 -4.07
6.85 -4.088
6.86 -4.107
6.87 -4.127
6.88 -4.149
6.89 -4.172
6.9 -4.198
6.91 -4.226
6.92 -4.255
6.93 -4.286
6.94 -4.317
6.95 -4.35
6.96 -4.385
6.97 -4.421
6.98 -4.459
6.99 -4.499
7.0 -4.541
7.01 -4.585
7.02 -4.631
7.03 -4.679
7.04 -4.721
7.05 -4.762
7.06 -4.803
7.07 -4.846
7.08 -4.892
7.09 -4.939
7.1 -4.989
7.11 -5.04
7.12 -5.094
7.13 -5.149
7.14 -5.206
7.15 -5.265
7.16 -5.32
7.17 -5.375
7.18 -5.432
7.19 -5.481
7.2 -5.546
7.21 -5.613
7.22 -5.681
7.23 -5.751
7.24 -5.823
7.25 -5.896
7.26 -5.97
7.27 -6.045
7.28 -6.119
7.29 -6.196
7.3 -6.272
7.31 -6.344
7.32 -6.406
7.33 -6.472
7.34 -6.542
7.35 -6.625
7.36 -6.721
7.37 -6.805
7.38 -6.851
7.39 -6.898
7.4 -6.944
7.41 -6.989
7.42 -7.041
7.43 -7.117
7.44 -7.19
7.45 -7.262
7.46 -7.335
7.47 -7.403
7.48 -7.472
7.49 -7.537
7.5 -7.588
7.51 -7.636
7.52 -7.683
7.53 -7.728
7.54 -7.772
7.55 -7.817
7.56 -7.859
7.57 -7.901
7.58 -7.939
7.59 -7.978
7.6 -8.014
7.61 -8.048
7.62 -8.081
7.63 -8.112
7.64 -8.142
7.65 -8.172
7.66 -8.2
7.67 -8.228
7.68 -8.255
7.69 -8.28
7.7 -8.303
7.71 -8.326
7.72 -8.347
7.73 -8.368
7.74 -8.389
7.75 -8.407
7.76 -8.424
7.77 -8.441
7.78 -8.456
7.79 -8.469
7.8 -8.481
7.81 -8.493
7.82 -8.503
7.83 -8.512
7.84 -8.519
7.85 -8.526
7.86 -8.531
7.87 -8.536
7.88 -8.54
7.89 -8.542
7.9 -8.544
7.91 -8.545
7.92 -8.544
7.93 -8.542
7.94 -8.538
7.95 -8.534
7.96 -8.528
7.97 -8.52
7.98 -8.513
7.99 -8.504
8.0 -8.492
8.01 -8.481
8.02 -8.468
8.03 -8.452
8.04 -8.437
8.05 -8.42
8.06 -8.401
8.07 -8.381
8.08 -8.36
8.09 -8.338
8.1 -8.313
8.11 -8.289
8.12 -8.263
8.13 -8.235
8.14 -8.205
8.15 -8.175
8.16 -8.144
8.17 -8.11
8.18 -8.076
8.19 -8.041
8.2 -8.004
8.21 -7.965
8.22 -7.927
8.23 -7.886
8.24 -7.843
8.25 -7.8
8.26 -7.754
8.27 -7.707
8.28 -7.658
8.29 -7.609
8.3 -7.557
8.31 -7.49
8.32 -7.42
8.33 -7.347
8.34 -7.273
8.35 -7.198
8.36 -7.121
8.37 -7.044
8.38 -6.992
8.39 -6.945
8.4 -6.899
8.41 -6.851
8.42 -6.804
8.43 -6.718
8.44 -6.621
8.45 -6.539
8.46 -6.469
8.47 -6.404
8.48 -6.34
8.49 -6.268
8.5 -6.192
8.51 -6.116
8.52 -6.041
8.53 -5.967
8.54 -5.895
8.55 -5.823
8.56 -5.754
8.57 -5.686
8.58 -5.618
8.59 -5.553
8.6 -5.487
8.61 -5.438
8.62 -5.38
8.63 -5.326
8.64 -5.272
8.65 -5.213
8.66 -5.157
8.67 -5.101
8.68 -5.049
8.69 -4.997
8.7 -4.947
8.71 -4.899
8.72 -4.854
8.73 -4.811
8.74 -4.769
8.75 -4.729
8.76 -4.691
8.77 -4.644
8.78 -4.6
8.79 -4.557
8.8 -4.517
8.81 -4.478
8.82 -4.442
8.83 -4.406
8.84 -4.373
8.85 -4.342
8.86 -4.312
8.87 -4.283
8.88 -4.256
8.89 -4.229
8.9 -4.204
8.91 -4.182
8.92 -4.16
8.93 -4.142
8.94 -4.125
8.95 -4.11
8.96 -4.097
8.97 -4.084
8.98 -4.072
8.99 -4.061
9.0 -4.052
9.01 -4.043
9.02 -4.036
9.03 -4.029
9.04 -4.023
9.05 -4.018
9.06 -4.014
9.07 -4.011
9.08 -4.009
9.09 -4.007
9.1 -4.007
9.11 -4.007
9.12 -4.008
9.13 -4.01
9.14 -4.013
9.15 -4.017
9.16 -4.021
9.17 -4.027
9.18 -4.034
9.19 -4.042
9.2 -4.051
9.21 -4.062
9.22 -4.073
9.23 -4.086
9.24 -4.1
9.25 -4.116
9.26 -4.132
9.27 -4.15
9.28 -4.171
9.29 -4.193
9.3 -4.218
9.31 -4.245
9.32 -4.274
9.33 -4.304
9.34 -4.335
9.35 -4.366
9.36 -4.399
9.37 -4.433
9.38 -4.47
9.39 -4.508
9.4 -4.547
9.41 -4.589
9.42 -4.634
9.43 -4.68
9.44 -4.721
9.45 -4.76
9.46 -4.802
9.47 -4.845
9.48 -4.89
9.49 -4.936
9.5 -4.983
9.51 -5.033
9.52 -5.085
9.53 -5.139
9.54 -5.194
9.55 -5.251
9.56 -5.306
9.57 -5.359
9.58 -5.414
9.59 -5.464
9.6 -5.521
9.61 -5.586
9.62 -5.652
9.63 -5.719
9.64 -5.787
9.65 -5.856
9.66 -5.928
9.67 -6.001
9.68 -6.075
9.69 -6.149
9.7 -6.225
9.71 -6.302
9.72 -6.369
9.73 -6.432
9.74 -6.5
9.75 -6.571
9.76 -6.661
9.77 -6.756
9.78 -6.821
9.79 -6.869
9.8 -6.916
9.81 -6.963
9.82 -7.009
9.83 -7.075
9.84 -7.152
9.85 -7.228
9.86 -7.302
9.87 -7.373
9.88 -7.444
9.89 -7.514
9.9 -7.573
9.91 -7.622
9.92 -7.671
9.93 -7.718
9.94 -7.763
9.95 -7.807
9.96 -7.852
9.97 -7.895
9.98 -7.936


==> data/pendulum_infer_theta_single_u_single_mix_true.txt <==
0.02 2.611
0.03 2.581
0.04 2.55
0.05 2.518
0.06 2.486
0.07 2.452
0.08 2.418
0.09 2.383
0.1 2.346
0.11 2.309
0.12 2.271
0.13 2.231
0.14 2.191
0.15 2.15
0.16 2.107
0.17 2.063
0.18 2.019
0.19 1.973
0.2 1.925
0.21 1.877
0.22 1.826
0.23 1.774
0.24 1.721
0.25 1.666
0.26 1.611
0.27 1.553
0.28 1.495
0.29 1.435
0.3 1.374
0.31 1.311
0.32 1.248
0.33 1.183
0.34 1.116
0.35 1.047
0.36 0.978
0.37 0.908
0.38 0.836
0.39 0.764
0.4 0.691
0.41 0.617
0.42 0.542
0.43 0.466
0.44 0.39
0.45 0.313
0.46 0.236
0.47 0.158
0.48 0.08
0.49 0.002
0.5 -0.076
0.51 -0.154
0.52 -0.231
0.53 -0.309
0.54 -0.386
0.55 -0.463
0.56 -0.54
0.57 -0.616
0.58 -0.692
0.59 -0.766
0.6 -0.839
0.61 -0.911
0.62 -0.981
0.63 -1.05
0.64 -1.117
0.65 -1.183
0.66 -1.248
0.67 -1.312
0.68 -1.375
0.69 -1.436
0.7 -1.495
0.71 -1.554
0.72 -1.61
0.73 -1.665
0.74 -1.719
0.75 -1.77
0.76 -1.821
0.77 -1.87
0.78 -1.917
0.79 -1.963
0.8 -2.007
0.81 -2.05
0.82 -2.092
0.83 -2.132
0.84 -2.171
0.85 -2.208
0.86 -2.245
0.87 -2.28
0.88 -2.314
0.89 -2.348
0.9 -2.38
0.91 -2.412
0.92 -2.442
0.93 -2.472
0.94 -2.501
0.95 -2.529
0.96 -2.556
0.97 -2.583
0.98 -2.608
0.99 -2.634
1.0 -2.658
1.01 -2.682
1.02 -2.705
1.03 -2.727
1.04 -2.748
1.05 -2.769
1.06 -2.789
1.07 -2.808
1.08 -2.827
1.09 -2.846
1.1 -2.864
1.11 -2.882
1.12 -2.899
1.13 -2.915
1.14 -2.931
1.15 -2.947
1.16 -2.963
1.17 -2.978
1.18 -2.993
1.19 -3.008
1.2 -3.024
1.21 -3.039
1.22 -3.054
1.23 -3.069
1.24 -3.084
1.25 -3.1
1.26 -3.115
1.27 -3.13
1.28 -3.145
1.29 -3.161
1.3 -3.176
1.31 -3.191
1.32 -3.207
1.33 -3.222
1.34 -3.238
1.35 -3.253
1.36 -3.269
1.37 -3.284
1.38 -3.299
1.39 -3.315
1.4 -3.331
1.41 -3.346
1.42 -3.362
1.43 -3.377
1.44 -3.393
1.45 -3.409
1.46 -3.425
1.47 -3.44
1.48 -3.457
1.49 -3.473
1.5 -3.489
1.51 -3.506
1.52 -3.523
1.53 -3.541
1.54 -3.559
1.55 -3.579
1.56 -3.599
1.57 -3.619
1.58 -3.64
1.59 -3.662
1.6 -3.685
1.61 -3.709
1.62 -3.733
1.63 -3.758
1.64 -3.784
1.65 -3.811
1.66 -3.838
1.67 -3.865
1.68 -3.894
1.69 -3.923
1.7 -3.954
1.71 -3.986
1.72 -4.02
1.73 -4.054
1.74 -4.09
1.75 -4.127
1.76 -4.165
1.77 -4.204
1.78 -4.244
1.79 -4.285
1.8 -4.327
1.81 -4.37
1.82 -4.415
1.83 -4.461
1.84 -4.508
1.85 -4.557
1.86 -4.607
1.87 -4.66
1.88 -4.713
1.89 -4.768
1.9 -4.824
1.91 -4.881
1.92 -4.94
1.93 -5.0
1.94 -5.061
1.95 -5.124
1.96 -5.188
1.97 -5.253
1.98 -5.319
1.99 -5.386
2.0 -5.455
2.01 -5.525
2.02 -5.596
2.03 -5.668
2.04 -5.741
2.05 -5.814
2.06 -5.888
2.07 -5.962
2.08 -6.038
2.09 -6.113
2.1 -6.189
2.11 -6.265
2.12 -6.34
2.13 -6.416
2.14 -6.491
2.15 -6.566
2.16 -6.64
2.17 -6.714
2.18 -6.787
2.19 -6.86
2.2 -6.931
2.21 -7.002
2.22 -7.071
2.23 -7.138
2.24 -7.204
2.25 -7.269
2.26 -7.333
2.27 -7.396
2.28 -7.458
2.29 -7.518
2.3 -7.577
2.31 -7.635
2.32 -7.692
2.33 -7.747
2.34 -7.8
2.35 -7.852
2.36 -7.902
2.37 -7.951
2.38 -7.999
2.39 -8.046
2.4 -8.091
2.41 -8.134
2.42 -8.176
2.43 -8.216
2.44 -8.255
2.45 -8.293
2.46 -8.329
2.47 -8.363
2.48 -8.396
2.49 -8.427
2.5 -8.457
2.51 -8.486
2.52 -8.514
2.53 -8.54
2.54 -8.566
2.55 -8.59
2.56 -8.614
2.57 -8.636
2.58 -8.658
2.59 -8.68
2.6 -8.7
2.61 -8.719
2.62 -8.737
2.63 -8.755
2.64 -8.771
2.65 -8.786
2.66 -8.8
2.67 -8.814
2.68 -8.825
2.69 -8.836
2.7 -8.846
2.71 -8.856
2.72 -8.864
2.73 -8.872
2.74 -8.879
2.75 -8.886
2.76 -8.891
2.77 -8.897
2.78 -8.901
2.79 -8.905
2.8 -8.908
2.81 -8.91
2.82 -8.911
2.83 -8.912
2.84 -8.912
2.85 -8.911
2.86 -8.909
2.87 -8.907
2.88 -8.904
2.89 -8.9
2.9 -8.896
2.91 -8.891
2.92 -8.885
2.93 -8.878
2.94 -8.871
2.95 -8.863
2.96 -8.854
2.97 -8.844
2.98 -8.833
2.99 -8.822
3.0 -8.809
3.01 -8.795
3.02 -8.781
3.03 -8.765
3.04 -8.749
3.05 -8.731
3.06 -8.713
3.07 -8.694
3.08 -8.674
3.09 -8.652
3.1 -8.63
3.11 -8.606
3.12 -8.581
3.13 -8.556
3.14 -8.529
3.15 -8.501
3.16 -8.472
3.17 -8.442
3.18 -8.411
3.19 -8.379
3.2 -8.346
3.21 -8.311
3.22 -8.275
3.23 -8.238
3.24 -8.2
3.25 -8.161
3.26 -8.121
3.27 -8.079
3.28 -8.036
3.29 -7.991
3.3 -7.944
3.31 -7.897
3.32 -7.849
3.33 -7.798
3.34 -7.746
3.34 -7.746
3.35 -7.693
3.36 -7.638
3.37 -7.582
3.38 -7.524
3.39 -7.465
3.4 -7.405
3.41 -7.343
3.42 -7.279
3.43 -7.215
3.44 -7.149
3.45 -7.082
3.46 -7.014
3.47 -6.946
3.48 -6.876
3.49 -6.806
3.5 -6.736
3.51 -6.665
3.52 -6.593
3.53 -6.521
3.54 -6.449
3.55 -6.378
3.56 -6.306
3.57 -6.234
3.58 -6.162
3.59 -6.091
3.6 -6.021
3.61 -5.951
3.62 -5.882
3.63 -5.813
3.64 -5.744
3.65 -5.676
3.66 -5.609
3.67 -5.542
3.68 -5.477
3.69 -5.413
3.7 -5.35
3.71 -5.288
3.72 -5.227
3.73 -5.167
3.74 -5.108
3.75 -5.052
3.76 -4.996
3.77 -4.943
3.78 -4.891
3.79 -4.84
3.8 -4.791
3.81 -4.743
3.82 -4.697
3.83 -4.653
3.84 -4.61
3.85 -4.568
3.86 -4.528
3.87 -4.489
3.88 -4.452
3.89 -4.416
3.9 -4.382
3.91 -4.349
3.92 -4.318
3.93 -4.288
3.94 -4.259
3.95 -4.232
3.96 -4.206
3.97 -4.181
3.98 -4.158
3.99 -4.136
4.0 -4.114
4.01 -4.095
4.02 -4.077
4.03 -4.06
4.04 -4.043
4.05 -4.028
4.06 -4.014
4.07 -4.001
4.08 -3.99
4.09 -3.98
4.1 -3.971
4.11 -3.964
4.12 -3.957
4.13 -3.951
4.14 -3.947
4.15 -3.943
4.16 -3.941
4.17 -3.941
4.18 -3.941
4.19 -3.941
4.2 -3.943
4.21 -3.946
4.22 -3.951
4.23 -3.956
4.24 -3.963
4.25 -3.971
4.26 -3.98
4.27 -3.99
4.28 -4.002
4.29 -4.014
4.3 -4.028
4.31 -4.042
4.32 -4.057
4.33 -4.073
4.34 -4.09
4.35 -4.108
4.36 -4.128
4.37 -4.149
4.38 -4.172
4.39 -4.195
4.4 -4.221
4.41 -4.247
4.42 -4.276
4.43 -4.305
4.44 -4.335
4.45 -4.367
4.46 -4.4
4.47 -4.434
4.48 -4.47
4.49 -4.507
4.5 -4.545
4.51 -4.584
4.52 -4.624
4.53 -4.666
4.54 -4.709
4.55 -4.754
4.56 -4.8
4.57 -4.847
4.58 -4.896
4.59 -4.946
4.6 -4.998
4.61 -5.051
4.62 -5.104
4.63 -5.159
4.64 -5.215
4.65 -5.273
4.66 -5.331
4.67 -5.391
4.68 -5.451
4.69 -5.513
4.7 -5.576
4.71 -5.639
4.72 -5.704
4.73 -5.77
4.74 -5.837
4.75 -5.905
4.76 -5.973
4.77 -6.041
4.78 -6.11
4.79 -6.179
4.8 -6.248
4.81 -6.316
4.82 -6.384
4.83 -6.452
4.84 -6.519
4.85 -6.586
4.86 -6.653
4.87 -6.719
4.88 -6.785
4.89 -6.85
4.9 -6.915
4.91 -6.978
4.92 -7.041
4.93 -7.103
4.94 -7.164
4.95 -7.223
4.96 -7.282
4.97 -7.339
4.98 -7.395
4.99 -7.45
5.0 -7.502
5.01 -7.554
5.02 -7.603
5.03 -7.652
5.04 -7.699
5.05 -7.745
5.06 -7.79
5.07 -7.833
5.08 -7.874
5.09 -7.914
5.1 -7.952
5.11 -7.989
5.12 -8.024
5.13 -8.057
5.14 -8.089
5.15 -8.121
5.16 -8.151
5.17 -8.18
5.18 -8.207
5.19 -8.233
5.2 -8.258
5.21 -8.281
5.22 -8.303
5.23 -8.324
5.24 -8.344
5.25 -8.362
5.26 -8.38
5.27 -8.396
5.28 -8.41
5.29 -8.424
5.3 -8.436
5.31 -8.447
5.32 -8.457
5.33 -8.466
5.34 -8.475
5.35 -8.482
5.36 -8.488
5.37 -8.493
5.38 -8.497
5.39 -8.501
5.4 -8.503
5.41 -8.503
5.42 -8.503
5.43 -8.502
5.44 -8.499
5.45 -8.495
5.46 -8.489
5.47 -8.483
5.48 -8.475
5.49 -8.466
5.5 -8.456
5.51 -8.444
5.52 -8.431
5.53 -8.417
5.54 -8.402
5.55 -8.385
5.56 -8.366
5.57 -8.346
5.58 -8.325
5.59 -8.303
5.6 -8.28
5.61 -8.255
5.62 -8.23
5.63 -8.203
5.64 -8.174
5.65 -8.145
5.66 -8.113
5.67 -8.081
5.68 -8.047
5.69 -8.011
5.7 -7.974
5.71 -7.936
5.72 -7.896
5.73 -7.854
5.74 -7.811
5.75 -7.767
5.76 -7.721
5.77 -7.673
5.78 -7.624
5.79 -7.573
5.8 -7.521
5.81 -7.468
5.82 -7.414
5.83 -7.357
5.84 -7.299
5.85 -7.239
5.86 -7.178
5.87 -7.115
5.88 -7.052
5.89 -6.987
5.9 -6.922
5.91 -6.856
5.92 -6.789
5.93 -6.721
5.94 -6.652
5.95 -6.582
5.96 -6.512
5.97 -6.441
5.98 -6.37
5.99 -6.298
6.0 -6.227
6.01 -6.157
6.02 -6.086
6.03 -6.016
6.04 -5.946
6.05 -5.876
6.06 -5.807
6.07 -5.737
6.08 -5.669
6.09 -5.602
6.1 -5.535
6.11 -5.47
6.12 -5.405
6.13 -5.342
6.14 -5.28
6.15 -5.219
6.16 -5.159
6.17 -5.101
6.18 -5.044
6.19 -4.989
6.2 -4.935
6.21 -4.883
6.22 -4.831
6.23 -4.781
6.24 -4.733
6.25 -4.685
6.26 -4.64
6.27 -4.596
6.28 -4.553
6.29 -4.512
6.3 -4.472
6.31 -4.434
6.32 -4.397
6.33 -4.361
6.34 -4.327
6.35 -4.294
6.36 -4.263
6.37 -4.233
6.38 -4.205
6.39 -4.178
6.4 -4.152
6.41 -4.127
6.42 -4.104
6.43 -4.081
6.44 -4.06
6.45 -4.04
6.46 -4.022
6.47 -4.004
6.48 -3.988
6.49 -3.973
6.5 -3.958
6.51 -3.944
6.52 -3.932
6.53 -3.92
6.54 -3.91
6.55 -3.902
6.56 -3.894
6.57 -3.887
6.58 -3.881
6.59 -3.876
6.6 -3.872
6.61 -3.869
6.62 -3.867
6.63 -3.866
6.64 -3.866
6.65 -3.866
6.66 -3.868
6.66 -3.868
6.67 -3.871
6.68 -3.875
6.69 -3.88
6.7 -3.886
6.71 -3.893
6.72 -3.902
6.73 -3.911
6.74 -3.921
6.75 -3.933
6.76 -3.945
6.77 -3.959
6.78 -3.973
6.79 -3.987
6.8 -4.003
6.81 -4.02
6.82 -4.039
6.83 -4.058
6.84 -4.078
6.85 -4.099
6.86 -4.121
6.87 -4.144
6.88 -4.168
6.89 -4.193
6.9 -4.22
6.91 -4.247
6.92 -4.276
6.93 -4.306
6.94 -4.338
6.95 -4.37
6.96 -4.404
6.97 -4.44
6.98 -4.477
6.99 -4.516
7.0 -4.556
7.01 -4.598
7.02 -4.64
7.03 -4.683
7.04 -4.728
7.05 -4.773
7.06 -4.821
7.07 -4.87
7.08 -4.92
7.09 -4.972
7.1 -5.025
7.11 -5.079
7.12 -5.135
7.13 -5.192
7.14 -5.25
7.15 -5.31
7.16 -5.37
7.17 -5.432
7.18 -5.495
7.19 -5.559
7.2 -5.624
7.21 -5.69
7.22 -5.757
7.23 -5.825
7.24 -5.893
7.25 -5.962
7.26 -6.031
7.27 -6.099
7.28 -6.168
7.29 -6.236
7.3 -6.305
7.31 -6.373
7.32 -6.441
7.33 -6.509
7.34 -6.577
7.35 -6.644
7.36 -6.71
7.37 -6.777
7.38 -6.842
7.39 -6.906
7.4 -6.971
7.41 -7.034
7.42 -7.095
7.43 -7.156
7.44 -7.216
7.45 -7.274
7.46 -7.331
7.47 -7.386
7.48 -7.439
7.49 -7.491
7.5 -7.542
7.51 -7.592
7.52 -7.64
7.53 -7.688
7.54 -7.734
7.55 -7.778
7.56 -7.821
7.57 -7.862
7.58 -7.902
7.59 -7.939
7.6 -7.975
7.61 -8.01
7.62 -8.044
7.63 -8.076
7.64 -8.107
7.65 -8.137
7.66 -8.166
7.67 -8.193
7.68 -8.219
7.69 -8.244
7.7 -8.268
7.71 -8.291
7.72 -8.312
7.73 -8.333
7.74 -8.353
7.75 -8.371
7.76 -8.388
7.77 -8.403
7.78 -8.417
7.79 -8.431
7.8 -8.442
7.81 -8.453
7.82 -8.462
7.83 -8.47
7.84 -8.477
7.85 -8.483
7.86 -8.487
7.87 -8.491
7.88 -8.494
7.89 -8.496
7.9 -8.496
7.91 -8.495
7.92 -8.493
7.93 -8.489
7.94 -8.485
7.95 -8.479
7.96 -8.472
7.97 -8.464
7.98 -8.454
7.99 -8.443
8.0 -8.43
8.01 -8.416
8.02 -8.4
8.03 -8.384
8.04 -8.365
8.05 -8.346
8.06 -8.325
8.07 -8.303
8.08 -8.279
8.09 -8.254
8.1 -8.228
8.11 -8.201
8.12 -8.172
8.13 -8.142
8.14 -8.11
8.15 -8.076
8.16 -8.042
8.17 -8.006
8.18 -7.968
8.19 -7.93
8.2 -7.89
8.21 -7.849
8.22 -7.805
8.23 -7.761
8.24 -7.715
8.25 -7.667
8.26 -7.617
8.27 -7.566
8.28 -7.513
8.29 -7.458
8.3 -7.402
8.31 -7.344
8.32 -7.284
8.33 -7.224
8.34 -7.162
8.35 -7.1
8.36 -7.037
8.37 -6.973
8.38 -6.908
8.39 -6.843
8.4 -6.776
8.41 -6.71
8.42 -6.642
8.43 -6.575
8.44 -6.507
8.45 -6.438
8.46 -6.37
8.47 -6.302
8.48 -6.233
8.49 -6.165
8.5 -6.096
8.51 -6.027
8.52 -5.959
8.53 -5.892
8.54 -5.825
8.55 -5.759
8.56 -5.694
8.57 -5.629
8.58 -5.564
8.59 -5.501
8.6 -5.438
8.61 -5.377
8.62 -5.317
8.63 -5.258
8.64 -5.2
8.65 -5.143
8.66 -5.087
8.67 -5.033
8.68 -4.979
8.69 -4.928
8.7 -4.877
8.71 -4.829
8.72 -4.782
8.73 -4.736
8.74 -4.692
8.75 -4.65
8.76 -4.609
8.77 -4.569
8.78 -4.53
8.79 -4.494
8.8 -4.458
8.81 -4.424
8.82 -4.391
8.83 -4.359
8.84 -4.329
8.85 -4.301
8.86 -4.274
8.87 -4.248
8.88 -4.223
8.89 -4.2
8.9 -4.177
8.91 -4.156
8.92 -4.137
8.93 -4.119
8.94 -4.102
8.95 -4.087
8.96 -4.073
8.97 -4.06
8.98 -4.048
8.99 -4.037
9.0 -4.028
9.01 -4.019
9.02 -4.012
9.03 -4.005
9.04 -4.0
9.05 -3.995
9.06 -3.992
9.07 -3.989
9.08 -3.988
9.09 -3.987
9.1 -3.987
9.11 -3.988
9.12 -3.99
9.13 -3.993
9.14 -3.998
9.15 -4.003
9.16 -4.009
9.17 -4.017
9.18 -4.027
9.19 -4.037
9.2 -4.049
9.21 -4.062
9.22 -4.076
9.23 -4.091
9.24 -4.108
9.25 -4.127
9.26 -4.146
9.27 -4.167
9.28 -4.189
9.29 -4.213
9.3 -4.238
9.31 -4.265
9.32 -4.293
9.33 -4.322
9.34 -4.352
9.35 -4.384
9.36 -4.416
9.37 -4.45
9.38 -4.485
9.39 -4.522
9.4 -4.56
9.41 -4.6
9.42 -4.641
9.43 -4.683
9.44 -4.727
9.45 -4.772
9.46 -4.819
9.47 -4.867
9.48 -4.915
9.49 -4.966
9.5 -5.018
9.51 -5.071
9.52 -5.125
9.53 -5.18
9.54 -5.237
9.55 -5.294
9.56 -5.353
9.57 -5.412
9.58 -5.473
9.59 -5.535
9.6 -5.598
9.61 -5.661
9.62 -5.725
9.63 -5.79
9.64 -5.856
9.65 -5.923
9.66 -5.991
9.67 -6.058
9.68 -6.127
9.69 -6.195
9.7 -6.264
9.71 -6.332
9.72 -6.4
9.73 -6.468
9.74 -6.536
9.75 -6.603
9.76 -6.669
9.77 -6.736
9.78 -6.802
9.79 -6.868
9.8 -6.933
9.81 -6.998
9.82 -7.062
9.83 -7.125
9.84 -7.187
9.85 -7.247
9.86 -7.307
9.87 -7.364
9.88 -7.42
9.89 -7.474
9.9 -7.527
9.91 -7.578
9.92 -7.628
9.93 -7.677
9.94 -7.724
9.95 -7.77
9.96 -7.815
9.97 -7.858
9.98 -7.899

